Bayesian Distilled Clustering for High-Dimensional Mixture Models

Latent subgroup analysis is central to fields such as genomics, precision medicine, and social science, where the goal is to identify heterogeneous populations with distinct covariate structures or response behaviors. Mixture models provide a natural probabilistic framework for this task, representing the data-generating distribution as a weighted combination of subgroup-specific laws with unobserved labels. In high-dimensional regimes, these analyses face significant challenges. Often, only a small subset of covariates drives meaningful subgroup separation; the remaining variables may introduce noise or redundancy. Standard clustering methods typically treat all dimensions as equal, but in high-dimensional spaces, irrelevant coordinates can distort distances and obscure the low-dimensional structures defining latent classes. This paper introduces a Bayesian distilled clustering framework for high-dimensional mixture models. We propose that clustering should occur within a statistically justified subspace rather than the full ambient space. Our method utilizes a Bayesian variable selection model to estimate posterior inclusion probabilities, quantifying the evidence that each covariate contributes to subgroup separation or response behavior. A "distilled" covariate set is then identified by controlling the expected false-discovery proportion. Clustering is performed on this reduced subspace, followed by conditional independence diagnostics to examine subgroup-specific dependencies among selected variables. Critically, this framework is model-based: the distillation step is tied directly to the mixture structure and response model rather than a generic dimension-reduction criterion. This ensures the resulting subspace remains aligned with the scientific objective: identifying latent subgroups that differ in both distributional structure and behavior.

==> distillation_results_p200.json <==
{
 "oracle": {
  "size": [
   5.0,
   0.0
  ],
  "tpr": [
   1.0,
   0.0
  ],
  "fdp": [
   0.0,
   0.0
  ],
  "copies": [
   0.0,
   0.0
  ],
  "directions": [
   1.0,
   0.0
  ],
  "ari": [
   0.9873790286926629,
   0.000974557017760492
  ]
 },
 "written_empty": {
  "size": [
   0.0,
   0.0
  ],
  "tpr": [
   0.0,
   0.0
  ],
  "fdp": [
   0.0,
   0.0
  ],
  "copies": [
   0.0,
   0.0
  ],
  "directions": [
   0.0,
   0.0
  ],
  "ari": [
   0.0,
   0.0
  ]
 },
 "written_truth": {
  "size": [
   0.0,
   0.0
  ],
  "tpr": [
   0.0,
   0.0
  ],
  "fdp": [
   0.0,
   0.0
  ],
  "copies": [
   0.0,
   0.0
  ],
  "directions": [
   0.0,
   0.0
  ],
  "ari": [
   0.0,
   0.0
  ]
 },
 "full_empty": {
  "size": [
   2.39,
   0.15559740603178157
  ],
  "tpr": [
   0.33299999999999996,
   0.02419674383177004
  ],
  "fdp": [
   0.16633333333333333,
   0.016468656252083897
  ],
  "copies": [
   0.725,
   0.07296226738740756
  ],
  "directions": [
   0.478,
   0.03111948120635631
  ],
  "ari": [
   0.5409028209993073,
   0.03442321019466433
  ]
 },
 "full_truth": {
  "size": [
   4.3,
   0.03946883510725415
  ],
  "tpr": [
   0.8570000000000002,
   0.007814109130767095
  ],
  "fdp": [
   0.0030000000000000005,
   0.0017233250553018594
  ],
  "copies": [
   0.015,
   0.008616625276509296
  ],
  "directions": [
   0.8600000000000001,
   0.00789376702145083
  ],
  "ari": [
   0.9773120871727283,
   0.001557175963654421
  ]
 }
}

==> distillation_results_p50.json <==
{
 "oracle": {
  "size": [
   5.0,
   0.0
  ],
  "tpr": [
   1.0,
   0.0
  ],
  "fdp": [
   0.0,
   0.0
  ],
  "copies": [
   0.0,
   0.0
  ],
  "directions": [
   1.0,
   0.0
  ],
  "ari": [
   0.9885003091397147,
   0.0008797050672663871
  ]
 },
 "written_empty": {
  "size": [
   0.0,
   0.0
  ],
  "tpr": [
   0.0,
   0.0
  ],
  "fdp": [
   0.0,
   0.0
  ],
  "copies": [
   0.0,
   0.0
  ],
  "directions": [
   0.0,
   0.0
  ],
  "ari": [
   0.0,
   0.0
  ]
 },
 "written_truth": {
  "size": [
   0.0,
   0.0
  ],
  "tpr": [
   0.0,
   0.0
  ],
  "fdp": [
   0.0,
   0.0
  ],
  "copies": [
   0.0,
   0.0
  ],
  "directions": [
   0.0,
   0.0
  ],
  "ari": [
   0.0,
   0.0
  ]
 },
 "full_empty": {
  "size": [
   3.575,
   0.1345824549706597
  ],
  "tpr": [
   0.523,
   0.022669905670636963
  ],
  "fdp": [
   0.20866666666666667,
   0.015435679118136631
  ],
  "copies": [
   0.96,
   0.07188768459186803
  ],
  "directions": [
   0.715,
   0.02691649099413194
  ],
  "ari": [
   0.7758767150186777,
   0.028378051126323422
  ]
 },
 "full_truth": {
  "size": [
   4.545,
   0.035300219937532844
  ],
  "tpr": [
   0.9030000000000001,
   0.007085621366595434
  ],
  "fdp": [
   0.006,
   0.0024185214969389417
  ],
  "copies": [
   0.03,
   0.012092607484694706
  ],
  "directions": [
   0.909,
   0.0070600439875065655
  ],
  "ari": [
   0.9826810673564842,
   0.0011218043365492014
  ]
 }
}

==> simulation/results.jsonl <==
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.1115542335352224, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.882578873316482}, "pooled_lasso": {"mse": 1.6543156708517726}, "full_gmm": {"ari": 0.8830150458359753, "mis": 0.03}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9020100165989805, "mis": 0.025}, "spectral": {"ari": 0.8090452242018659, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9212059975197182, "mis": 0.02}, "marginal_screening": {"tpr": 0.4, "fdr": 0.6, "size": 5, "ari": 0.8456281391442453, "mis": 0.04}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.037331817656979, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.013167243031843}, "pooled_lasso": {"mse": 1.8946842895341942}, "full_gmm": {"ari": 0.9601924341499087, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9601924341499087, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.9799964895735951, "mis": 0.005}, "marginal_screening": {"tpr": 0.2, "fdr": 0.5, "size": 2, "ari": 0.6381642746314973, "mis": 0.1}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799997183869845, "mis": 0.005, "mse": 1.2916691966241067, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9799997183869845, "mis": 0.005, "mse": 1.0528996146345622}, "pooled_lasso": {"mse": 2.1626214502081376}, "full_gmm": {"ari": 0.9020084012625591, "mis": 0.025}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9020086704889944, "mis": 0.025}, "spectral": {"ari": 0.8830132272688815, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.9020086704889944, "mis": 0.025}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5555555555555556, "size": 9, "ari": 0.8272337482775193, "mis": 0.045}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.4019172845692678, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0887882402949516}, "pooled_lasso": {"mse": 2.380684817056052}, "full_gmm": {"ari": 0.8830136278547928, "mis": 0.03}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799995446475961, "mis": 0.005}, "spectral": {"ari": 0.9406016627473834, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.9799995446475961, "mis": 0.005}, "marginal_screening": {"tpr": 0.4, "fdr": 0.7142857142857143, "size": 7, "ari": 0.8272349837953474, "mis": 0.045}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.143342023225286, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.143342023225286}, "pooled_lasso": {"mse": 2.293284284719692}, "full_gmm": {"ari": 0.7732692424412804, "mis": 0.06}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602010174871186, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.3333333333333333, "size": 3, "ari": 0.9020085160798962, "mis": 0.025}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.979999912325062, "mis": 0.005, "mse": 1.6778321781639007, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1546825206275066}, "pooled_lasso": {"mse": 2.1616470919039945}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.979999912325062, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.3333333333333333, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799996868716916, "mis": 0.005, "mse": 1.202805805176635, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 0.9799996868716916, "mis": 0.005, "mse": 1.0468811165774323}, "pooled_lasso": {"mse": 1.983442904719743}, "full_gmm": {"ari": 0.883012474538082, "mis": 0.03}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799996868716916, "mis": 0.005}, "spectral": {"ari": 0.921204278383038, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.9799996868716916, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.3333333333333333, "size": 6, "ari": 0.9799996868716916, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.1893318508460091, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0129362025554167}, "pooled_lasso": {"mse": 1.9463102936360193}, "full_gmm": {"ari": 0.9406025051097633, "mis": 0.015}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9212051101043638, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.5, "size": 6, "ari": 0.9020086704889944, "mis": 0.025}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.4048951089647805, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2384032226060708}, "pooled_lasso": {"mse": 1.9750076969690908}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 5, "ari": 0.9799999292944648, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 2, "ari": 0.8271365057909607, "mis": 0.045, "mse": 1.7868810461090607, "edge_fdr": 0.0, "edge_power": 0.0}, "oracle": {"ari": 0.9019755009533119, "mis": 0.025, "mse": 1.0960275701018454}, "pooled_lasso": {"mse": 2.161129827859386}, "full_gmm": {"ari": 0.7382551734956294, "mis": 0.07}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9019755009533119, "mis": 0.025}, "spectral": {"ari": 0.8829677860994937, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9019755009533119, "mis": 0.025}, "marginal_screening": {"tpr": 0.4, "fdr": 0.5, "size": 4, "ari": 0.8271365057909607, "mis": 0.045}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799995050507551, "mis": 0.005, "mse": 1.2253150673913613, "edge_fdr": 0.3333333333333333, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9799995050507551, "mis": 0.005, "mse": 1.0262849531281306}, "pooled_lasso": {"mse": 1.983159238581553}, "full_gmm": {"ari": 0.9602, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799995050507551, "mis": 0.005}, "spectral": {"ari": 0.9602, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.9602, "mis": 0.01}, "marginal_screening": {"tpr": 0.6, "fdr": 0.25, "size": 4, "ari": 0.9406017851434009, "mis": 0.015}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.199680038430039, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0184439732469581}, "pooled_lasso": {"mse": 2.1404203396039185}, "full_gmm": {"ari": 0.92118945249209, "mis": 0.02}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9601953114901746, "mis": 0.01}, "spectral": {"ari": 0.9405925896381644, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.9799977400037341, "mis": 0.005}, "marginal_screening": {"tpr": 0.6, "fdr": 0.5, "size": 6, "ari": 0.9799977400037341, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0621630652185876, "edge_fdr": 0.14285714285714285, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0621630652185876}, "pooled_lasso": {"mse": 1.9073363709519509}, "full_gmm": {"ari": 0.921206010253784, "mis": 0.02}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9602005929709633, "mis": 0.01}, "spectral": {"ari": 0.8830143368496809, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.9799998282856902, "mis": 0.005}, "marginal_screening": {"tpr": 0.6, "fdr": 0.25, "size": 4, "ari": 0.9602007537736028, "mis": 0.01}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799998282856902, "mis": 0.005, "mse": 1.298935190114691, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9799998282856902, "mis": 0.005, "mse": 1.063415239431856}, "pooled_lasso": {"mse": 1.86260004963963}, "full_gmm": {"ari": 0.940602178727175, "mis": 0.015}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799998282856902, "mis": 0.005}, "spectral": {"ari": 0.8830145129154127, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9799998282856902, "mis": 0.005}, "marginal_screening": {"tpr": 0.4, "fdr": 0.6666666666666666, "size": 6, "ari": 0.9212056513107247, "mis": 0.02}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.1418426694057067, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9755931056539149}, "pooled_lasso": {"mse": 1.8725662245006398}, "full_gmm": {"ari": 0.9211961401180876, "mis": 0.02}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799948371817883, "mis": 0.005}, "spectral": {"ari": 0.9601926316159026, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 0.9799948371817883, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.42857142857142855, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.921205265304007, "mis": 0.02, "mse": 1.4432936436142498, "edge_fdr": 0.0, "edge_power": 0.25}, "oracle": {"ari": 0.9602001202036774, "mis": 0.01, "mse": 1.0266865955012217}, "pooled_lasso": {"mse": 1.9904859595171305}, "full_gmm": {"ari": 0.8456281890409448, "mis": 0.04}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9602006186994729, "mis": 0.01}, "spectral": {"ari": 0.8830159911376669, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.979999912325062, "mis": 0.005}, "marginal_screening": {"tpr": 0.4, "fdr": 0.5, "size": 4, "ari": 0.8830159911376669, "mis": 0.03}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 1.0, "mis": 0.0, "mse": 1.4461657446077714, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9830833784271645}, "pooled_lasso": {"mse": 1.9543204810094779}, "full_gmm": {"ari": 0.8272328896869265, "mis": 0.045}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9212043460356679, "mis": 0.02}, "spectral": {"ari": 0.9020078192532976, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9212043460356679, "mis": 0.02}, "marginal_screening": {"tpr": 0.6, "fdr": 0.25, "size": 4, "ari": 0.9406016627473834, "mis": 0.015}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.427445424620195, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.087363288553663}, "pooled_lasso": {"mse": 2.2178991647077737}, "full_gmm": {"ari": 0.9020100165989805, "mis": 0.025}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9602005403078164, "mis": 0.01}, "spectral": {"ari": 0.9602005403078164, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9602005403078164, "mis": 0.01}, "marginal_screening": {"tpr": 0.4, "fdr": 0.3333333333333333, "size": 3, "ari": 0.7732636841778633, "mis": 0.06}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.988373801353692, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.988373801353692}, "pooled_lasso": {"mse": 1.9514593521153574}, "full_gmm": {"ari": 0.9602001973909402, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9406015451507348, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 5, "ari": 0.9799995050507551, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.485, "mse": 2.5380339178397597}, "oracle": {"ari": 0.9602001973909402, "mis": 0.01, "mse": 1.0582736119245308}, "pooled_lasso": {"mse": 1.9216232335470058}, "full_gmm": {"ari": 0.791051295904084, "mis": 0.055}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.921204431198225, "mis": 0.02}, "spectral": {"ari": 0.7732624817982566, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.921204431198225, "mis": 0.02}, "marginal_screening": {"tpr": 0.4, "fdr": 0.6, "size": 5, "ari": 0.8272337482775193, "mis": 0.045}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9602000397999602, "mis": 0.01, "mse": 1.5374367821528203, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.9799995446475961, "mis": 0.005, "mse": 1.0609105447901725}, "pooled_lasso": {"mse": 2.251115629729935}, "full_gmm": {"ari": 0.7383141229402872, "mis": 0.07}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799995446475961, "mis": 0.005}, "spectral": {"ari": 0.9212050551874206, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.9799995446475961, "mis": 0.005}, "marginal_screening": {"tpr": 0.4, "fdr": 0.3333333333333333, "size": 3, "ari": 0.9020078192532976, "mis": 0.025}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0559337491293657, "edge_fdr": 0.125, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0559337491293657}, "pooled_lasso": {"mse": 2.1145097346139217}, "full_gmm": {"ari": 0.35705903942681977, "mis": 0.2}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602005403078164, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799995446475961, "mis": 0.005, "mse": 1.4693124799513684, "edge_fdr": 0.0, "edge_power": 0.16666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1648935942577248}, "pooled_lasso": {"mse": 2.1425671087767406}, "full_gmm": {"ari": 0.8456248412127371, "mis": 0.04}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9602000804038779, "mis": 0.01}, "spectral": {"ari": 0.8830125749815273, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.9212043460356679, "mis": 0.02}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 0.9799995446475961, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2189621024946222, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0825301728930086}, "pooled_lasso": {"mse": 1.9682753921274547}, "full_gmm": {"ari": 0.90200948211856, "mis": 0.025}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799999292944648, "mis": 0.005}, "spectral": {"ari": 0.9020093712626316, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.9799999292944648, "mis": 0.005}, "marginal_screening": {"tpr": 0.4, "fdr": 0.6, "size": 5, "ari": 0.845627835085535, "mis": 0.04}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.196310479166075, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9799948371817883, "mis": 0.005, "mse": 0.9605288284920077}, "pooled_lasso": {"mse": 1.9225515363040453}, "full_gmm": {"ari": 0.9211626906334459, "mis": 0.02}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9211816488270026, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9799948371817883, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 5, "ari": 0.9799948371817883, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9962000292707829, "edge_fdr": 0.0, "edge_power": 0.625}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9962000292707829}, "pooled_lasso": {"mse": 2.0844135760047315}, "full_gmm": {"ari": 0.11859928361954505, "mis": 0.325}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602003292518216, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.3333333333333333, "size": 6, "ari": 0.9406017851434009, "mis": 0.015}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2488944179109827, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9640462248722865}, "pooled_lasso": {"mse": 2.2433894181271445}, "full_gmm": {"ari": 0.8642243284041136, "mis": 0.035}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799977400037341, "mis": 0.005}, "spectral": {"ari": 0.9211989971398573, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.9799977400037341, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.3333333333333333, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.4247769778887183, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1331887946583576}, "pooled_lasso": {"mse": 2.07046697870651}, "full_gmm": {"ari": 0.9602009949751257, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799999971717882, "mis": 0.005}, "spectral": {"ari": 0.9212059975197182, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9799999971717882, "mis": 0.005}, "marginal_screening": {"tpr": 0.6, "fdr": 0.4, "size": 5, "ari": 0.9406030234747372, "mis": 0.015}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.980000002828211, "mis": 0.005, "mse": 1.2778086418715364, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0279928469982993}, "pooled_lasso": {"mse": 1.905044273969269}, "full_gmm": {"ari": 0.9020100165989805, "mis": 0.025}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799999971717882, "mis": 0.005}, "spectral": {"ari": 0.8830150741952484, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9799999971717882, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.42857142857142855, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9799999971717882, "mis": 0.005, "mse": 1.4743515405712133, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0501983179042376}, "pooled_lasso": {"mse": 1.974251139589711}, "full_gmm": {"ari": 0.654371908171948, "mis": 0.095}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799999971717882, "mis": 0.005}, "spectral": {"ari": 0.9406029946769204, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8387096774193549, "size": 31, "ari": 0.9799999971717882, "mis": 0.005}, "marginal_screening": {"tpr": 0.4, "fdr": 0.5, "size": 4, "ari": 0.9406029946769204, "mis": 0.015}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799996868716916, "mis": 0.005, "mse": 1.2773426585781107, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.9799996868716916, "mis": 0.005, "mse": 1.0035675107456077}, "pooled_lasso": {"mse": 1.9154694366175176}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602006186994729, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.625, "size": 8, "ari": 0.9602001202036774, "mis": 0.01}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 1.0, "mis": 0.0, "mse": 1.4427740158344118, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.980000002828211, "mis": 0.005, "mse": 1.0710885437344628}, "pooled_lasso": {"mse": 2.114793085102129}, "full_gmm": {"ari": 0.8456282514117739, "mis": 0.04}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9602010174871186, "mis": 0.01}, "spectral": {"ari": 0.921206010253784, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.9602010174871186, "mis": 0.01}, "marginal_screening": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9602010046231257, "mis": 0.01}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 1.0, "mis": 0.0, "mse": 1.4146927859720027, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0362473121299103}, "pooled_lasso": {"mse": 1.900209876153366}, "full_gmm": {"ari": 0.8830123575507929, "mis": 0.03}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9020081835048013, "mis": 0.025}, "spectral": {"ari": 0.8642185188871657, "mis": 0.035}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9406016627473834, "mis": 0.015}, "marginal_screening": {"tpr": 0.4, "fdr": 0.6, "size": 5, "ari": 0.8830125749815273, "mis": 0.03}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 1.0, "mis": 0.0, "mse": 1.7104668268940104, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.182206546772426}, "pooled_lasso": {"mse": 2.115420342252608}, "full_gmm": {"ari": 0.8272337482775193, "mis": 0.045}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9602008136722539, "mis": 0.01}, "spectral": {"ari": 0.8642210588976642, "mis": 0.035}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9602008136722539, "mis": 0.01}, "marginal_screening": {"tpr": 0.6, "fdr": 0.5714285714285714, "size": 7, "ari": 0.9212056513107247, "mis": 0.02}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9799999292944648, "mis": 0.005, "mse": 1.581697523207548, "edge_fdr": 0.0, "edge_power": 0.25}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0210900400966232}, "pooled_lasso": {"mse": 1.962764732885627}, "full_gmm": {"ari": 0.8830143143983078, "mis": 0.03}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9406028050905966, "mis": 0.015}, "spectral": {"ari": 0.9212058741582418, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9406028050905966, "mis": 0.015}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799997183869845, "mis": 0.005, "mse": 1.2237361143936487, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9799997183869845, "mis": 0.005, "mse": 1.064138312056541}, "pooled_lasso": {"mse": 1.891062235440438}, "full_gmm": {"ari": 0.979999618992262, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799997183869845, "mis": 0.005}, "spectral": {"ari": 0.9602001973909402, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 0.9799997183869845, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9212046922561318, "mis": 0.02}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0603381589797232, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0603381589797232}, "pooled_lasso": {"mse": 2.1713753991914655}, "full_gmm": {"ari": 0.026579933983358325, "mis": 0.415}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602005929709633, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.5714285714285714, "size": 7, "ari": 0.90200948211856, "mis": 0.025}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.149970043443087, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9739486690182988}, "pooled_lasso": {"mse": 2.201826451185713}, "full_gmm": {"ari": 0.9602007236232069, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9212040404040404, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.5833333333333334, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.046192393322121, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.046192393322121}, "pooled_lasso": {"mse": 2.1699988697404042}, "full_gmm": {"ari": 0.9406030066760142, "mis": 0.015}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9406030234747372, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2062499620251421, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9696457871776233}, "pooled_lasso": {"mse": 1.709251149712151}, "full_gmm": {"ari": 0.8830122381998831, "mis": 0.03}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9406016627473834, "mis": 0.015}, "spectral": {"ari": 0.8830127014218546, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 0.9602000397999602, "mis": 0.01}, "marginal_screening": {"tpr": 0.2, "fdr": 0.0, "size": 1, "ari": 0.5602984607938598, "mis": 0.125}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9635318362336311, "edge_fdr": 0.14285714285714285, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9635318362336311}, "pooled_lasso": {"mse": 1.7359713343169074}, "full_gmm": {"ari": 0.9602001543751588, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799995446475961, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.6, "size": 5, "ari": 0.9020081835048013, "mis": 0.025}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2596139397588522, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9571995375056406}, "pooled_lasso": {"mse": 2.0923333621227114}, "full_gmm": {"ari": 0.9799995446475961, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799995446475961, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 5, "ari": 0.9799995446475961, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2753750689085954, "edge_fdr": 0.16666666666666666, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1117998823399917}, "pooled_lasso": {"mse": 2.0126421547987667}, "full_gmm": {"ari": 0.921205265304007, "mis": 0.02}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8456247086688091, "mis": 0.04}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9406020851315063, "mis": 0.015}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1646607001168499, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1646607001168499}, "pooled_lasso": {"mse": 2.2606837487128484}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8484848484848485, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.2, "fdr": 0.5, "size": 2, "ari": 0.6064553396016745, "mis": 0.11}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9406032754544426, "mis": 0.015, "mse": 1.2521507613898175, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9602010838169498, "mis": 0.01, "mse": 1.090834266751229}, "pooled_lasso": {"mse": 2.2490701901558476}, "full_gmm": {"ari": 0.845627049205166, "mis": 0.04}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9602009262329895, "mis": 0.01}, "spectral": {"ari": 0.8830153069770948, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9602009262329895, "mis": 0.01}, "marginal_screening": {"tpr": 0.6, "fdr": 0.5, "size": 6, "ari": 0.9406030066760142, "mis": 0.015}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.1812942932951715, "edge_fdr": 0.16666666666666666, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9553132038561611}, "pooled_lasso": {"mse": 1.8042289953922486}, "full_gmm": {"ari": 0.9020100165989805, "mis": 0.025}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9212056513107247, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.42857142857142855, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.3108797454041432, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0226148480667419}, "pooled_lasso": {"mse": 1.8750300163584785}, "full_gmm": {"ari": 0.9212041191999212, "mis": 0.02}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9602001973909402, "mis": 0.01}, "spectral": {"ari": 0.9020078192532976, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8387096774193549, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.3333333333333333, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9020065364329621, "mis": 0.025, "mse": 1.6140697202209722, "edge_fdr": 0.0, "edge_power": 0.0}, "oracle": {"ari": 0.9406020851315063, "mis": 0.015, "mse": 1.1630339311418507}, "pooled_lasso": {"mse": 2.139904784229671}, "full_gmm": {"ari": 0.7382933076910645, "mis": 0.07}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8642228198426827, "mis": 0.035}, "spectral": {"ari": 0.8090465762722822, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.8830159025162823, "mis": 0.03}, "marginal_screening": {"tpr": 0.6, "fdr": 0.5, "size": 6, "ari": 0.9212054730318034, "mis": 0.02}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.162405327475562, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0061347085058274}, "pooled_lasso": {"mse": 1.7979312307280046}, "full_gmm": {"ari": 0.8830143143983078, "mis": 0.03}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9799995446475961, "mis": 0.005}, "spectral": {"ari": 0.9602001543751588, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.9799995446475961, "mis": 0.005}, "marginal_screening": {"tpr": 0.4, "fdr": 0.7142857142857143, "size": 7, "ari": 0.8090407898165862, "mis": 0.05}}}
{"n": 200, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2344810527627983, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0260742575859412}, "pooled_lasso": {"mse": 2.2172312697096306}, "full_gmm": {"ari": 0.9020093712626316, "mis": 0.025}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.921204431198225, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.6666666666666666, "size": 6, "ari": 0.8272322474835062, "mis": 0.045}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.76388580306884, "mis": 0.085, "mse": 2.168859122439248, "edge_fdr": 0.16666666666666666, "edge_power": 0.5555555555555556}, "oracle": {"ari": 0.8118675974336084, "mis": 0.065, "mse": 1.2624672679245728}, "pooled_lasso": {"mse": 2.508045655622952}, "full_gmm": {"ari": 0.09398999804387717, "mis": 0.5}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6401451238384811, "mis": 0.14}, "spectral": {"ari": 0.3717348278027371, "mis": 0.32}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.7288049119553771, "mis": 0.1}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635, "mse": 3.6413112651366593}, "oracle": {"ari": 0.7602893371585042, "mis": 0.085, "mse": 1.082844954791012}, "pooled_lasso": {"mse": 2.5735965311035907}, "full_gmm": {"ari": 0.1276736211626281, "mis": 0.525}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.4686159157641321, "mis": 0.22}, "spectral": {"ari": 0.38921550954911205, "mis": 0.27}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.451420711343463, "mis": 0.235}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8763056836159776, "mis": 0.04, "mse": 2.7417004670867926, "edge_fdr": 0.0, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.8593826153485514, "mis": 0.045, "mse": 1.2889239410884954}, "pooled_lasso": {"mse": 3.2656818564870838}, "full_gmm": {"ari": 0.1478374021649885, "mis": 0.5}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.774847365494647, "mis": 0.075}, "spectral": {"ari": 0.3184447344349653, "mis": 0.3}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.7761890928103062, "mis": 0.075}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9004238468224457, "mis": 0.035, "mse": 1.450541956629686, "edge_fdr": 0.14285714285714285, "edge_power": 0.5}, "oracle": {"ari": 0.9004238468224457, "mis": 0.035, "mse": 1.0826180383092092}, "pooled_lasso": {"mse": 2.970586266010836}, "full_gmm": {"ari": 0.12481536137224425, "mis": 0.475}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.547286808636445, "mis": 0.18}, "spectral": {"ari": 0.3021420558978456, "mis": 0.33}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.5248692142993585, "mis": 0.195}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.665, "mse": 2.9307535684973947}, "oracle": {"ari": 0.8835141928759732, "mis": 0.04, "mse": 0.9929205397616436}, "pooled_lasso": {"mse": 2.095001639037621}, "full_gmm": {"ari": 0.02899155374666566, "mis": 0.54}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.5792429553865762, "mis": 0.165}, "spectral": {"ari": 0.4733851193939627, "mis": 0.21}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.5690094926736148, "mis": 0.17}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.665}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8331554681477091, "mis": 0.06, "mse": 1.8757707249994748, "edge_fdr": 0.0, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.8718922067881506, "mis": 0.045, "mse": 1.1545549678813478}, "pooled_lasso": {"mse": 2.752403267626159}, "full_gmm": {"ari": 0.238606897078288, "mis": 0.405}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9817518248175182, "size": 274, "ari": 0.8176386496096184, "mis": 0.065}, "spectral": {"ari": 0.442124697523979, "mis": 0.25}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.8058552382362819, "mis": 0.07}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.00656782673516332, "mis": 0.605}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7974270198113418, "mis": 0.07, "mse": 1.5096893880275073, "edge_fdr": 0.0, "edge_power": 0.5555555555555556}, "oracle": {"ari": 0.8235872302040251, "mis": 0.06, "mse": 1.1502601376264858}, "pooled_lasso": {"mse": 2.4686492252631522}, "full_gmm": {"ari": 0.0028233662501956375, "mis": 0.615}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6939635850472078, "mis": 0.11}, "spectral": {"ari": 0.5090885525458629, "mis": 0.195}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 0.771099942461203, "mis": 0.08}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.789766067012626, "mis": 0.08, "mse": 1.5594051581800423, "edge_fdr": 0.3333333333333333, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.7715716257770906, "mis": 0.085, "mse": 1.1424182210956029}, "pooled_lasso": {"mse": 2.245661063183499}, "full_gmm": {"ari": 0.23138992635281877, "mis": 0.41}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6928227865270288, "mis": 0.125}, "spectral": {"ari": 0.5112704881935176, "mis": 0.205}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.6660989714404109, "mis": 0.14}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9108448442209481, "mis": 0.03, "mse": 1.4675632472481386, "edge_fdr": 0.0, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.8961443674114263, "mis": 0.035, "mse": 1.070785991877554}, "pooled_lasso": {"mse": 2.6980351361665673}, "full_gmm": {"ari": 0.1361053039736616, "mis": 0.52}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7574965167338632, "mis": 0.085}, "spectral": {"ari": 0.48217872359855823, "mis": 0.215}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.84375, "size": 32, "ari": 0.7712046574717977, "mis": 0.08}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8128732893502806, "mis": 0.065, "mse": 1.8541763499705055, "edge_fdr": 0.0, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.8392124608351359, "mis": 0.055, "mse": 1.202183715133559}, "pooled_lasso": {"mse": 2.3829193812467033}, "full_gmm": {"ari": 0.002875035464348313, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.5592752286677829, "mis": 0.165}, "spectral": {"ari": 0.4524521180206615, "mis": 0.215}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.7855202325913923, "mis": 0.075}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64, "mse": 5.671743829624037}, "oracle": {"ari": 0.8616794088771145, "mis": 0.05, "mse": 1.0968598162111924}, "pooled_lasso": {"mse": 3.281376992678107}, "full_gmm": {"ari": 0.27647287423383754, "mis": 0.425}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7499490129128703, "mis": 0.095}, "spectral": {"ari": 0.41411517458387925, "mis": 0.31}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 0.7576964263391376, "mis": 0.095}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.897239465842243, "mis": 0.035, "mse": 1.6076027294989197, "edge_fdr": 0.125, "edge_power": 0.5833333333333334}, "oracle": {"ari": 0.897239465842243, "mis": 0.035, "mse": 1.0592305299310492}, "pooled_lasso": {"mse": 3.3766425347316646}, "full_gmm": {"ari": 0.10434795900719536, "mis": 0.56}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6028330722823352, "mis": 0.16}, "spectral": {"ari": 0.44264896805336984, "mis": 0.245}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.6489156129028283, "mis": 0.14}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.721380423808641, "mis": 0.1, "mse": 1.8962685760527036, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.7695707163427075, "mis": 0.08, "mse": 1.0904810807045262}, "pooled_lasso": {"mse": 2.529314062708086}, "full_gmm": {"ari": 0.0015366230545244722, "mis": 0.615}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6608525978222336, "mis": 0.125}, "spectral": {"ari": 0.4435012954866253, "mis": 0.225}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.660548422200174, "mis": 0.125}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65, "mse": 5.434404846493607}, "oracle": {"ari": 0.5932230486564305, "mis": 0.165, "mse": 1.0513786283340478}, "pooled_lasso": {"mse": 4.989237567553648}, "full_gmm": {"ari": 0.293474701982916, "mis": 0.395}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.5182236641811052, "mis": 0.195}, "spectral": {"ari": 0.3216011947212032, "mis": 0.395}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.5079375616483104, "mis": 0.22}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8695446825346905, "mis": 0.045, "mse": 1.4204356837196352, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 0.8837332121902903, "mis": 0.04, "mse": 1.0571789688420694}, "pooled_lasso": {"mse": 3.2195399607031567}, "full_gmm": {"ari": 0.1422136765503716, "mis": 0.445}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7121857934409584, "mis": 0.105}, "spectral": {"ari": 0.4428643326132979, "mis": 0.225}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.7200952090141624, "mis": 0.1}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.58}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9432678177168413, "mis": 0.02, "mse": 1.8782409009141836, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.9432678177168413, "mis": 0.02, "mse": 1.098523345285775}, "pooled_lasso": {"mse": 3.6945690354119423}, "full_gmm": {"ari": 0.018530320677202516, "mis": 0.58}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7878858762425368, "mis": 0.075}, "spectral": {"ari": 0.5033919578743392, "mis": 0.195}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.7374891787775217, "mis": 0.095}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625, "mse": 6.120778260509769}, "oracle": {"ari": 0.8632488192802087, "mis": 0.05, "mse": 1.0078453613777678}, "pooled_lasso": {"mse": 2.5351172135447455}, "full_gmm": {"ari": 0.08944137516042788, "mis": 0.54}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7184104260436762, "mis": 0.11}, "spectral": {"ari": 0.40800300563094566, "mis": 0.29}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.7023166900436085, "mis": 0.115}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64, "mse": 4.012625011433738}, "oracle": {"ari": 0.889436762665785, "mis": 0.04, "mse": 1.0678920906835085}, "pooled_lasso": {"mse": 2.162652374493808}, "full_gmm": {"ari": 0.1379796883404181, "mis": 0.48}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.709269808520246, "mis": 0.105}, "spectral": {"ari": 0.24291220511291642, "mis": 0.42}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.716105996696265, "mis": 0.105}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635, "mse": 7.953624384160252}, "oracle": {"ari": 0.7731853484123707, "mis": 0.08, "mse": 1.0440730726320584}, "pooled_lasso": {"mse": 7.810398749833253}, "full_gmm": {"ari": 0.2776059713529179, "mis": 0.425}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.5135637983231327, "mis": 0.195}, "spectral": {"ari": 0.25365008432789815, "mis": 0.395}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.3873410324439037, "mis": 0.37}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7426585347663647, "mis": 0.09, "mse": 2.3697710236801957, "edge_fdr": 0.0, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.8524837795525636, "mis": 0.05, "mse": 1.0351298897921688}, "pooled_lasso": {"mse": 3.886277525577202}, "full_gmm": {"ari": 0.048855572516428594, "mis": 0.515}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9831081081081081, "size": 296, "ari": 0.8099457041163184, "mis": 0.065}, "spectral": {"ari": 0.5455335226334618, "mis": 0.175}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.8243593128207113, "mis": 0.06}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8130023173921441, "mis": 0.065, "mse": 2.01603874778102, "edge_fdr": 0.0, "edge_power": 0.5555555555555556}, "oracle": {"ari": 0.8559833509329458, "mis": 0.05, "mse": 1.078742367888336}, "pooled_lasso": {"mse": 3.3402092133340573}, "full_gmm": {"ari": 0.054676836381566146, "mis": 0.54}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8132348508668673, "mis": 0.065}, "spectral": {"ari": 0.5745771646417132, "mis": 0.165}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.8011621130973, "mis": 0.07}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": -0.006857973811595338, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 2, "ari": 0.5045060785067439, "mis": 0.19, "mse": 2.4856305675557993, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.7316655299479939, "mis": 0.095, "mse": 1.199626296354974}, "pooled_lasso": {"mse": 3.160914511537061}, "full_gmm": {"ari": 0.058615662282094395, "mis": 0.545}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6588122380220475, "mis": 0.125}, "spectral": {"ari": 0.5225648727689156, "mis": 0.185}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.6722751129232921, "mis": 0.12}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8002457651728714, "mis": 0.07, "mse": 1.830518472178356, "edge_fdr": 0.16666666666666666, "edge_power": 0.5555555555555556}, "oracle": {"ari": 0.840547922573187, "mis": 0.055, "mse": 1.115881963516731}, "pooled_lasso": {"mse": 2.6245189518953493}, "full_gmm": {"ari": 0.08818012191072941, "mis": 0.48}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8422391075542949, "mis": 0.055}, "spectral": {"ari": 0.4429393448249427, "mis": 0.225}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.8546835789299972, "mis": 0.05}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655, "mse": 5.62942482899165}, "oracle": {"ari": 0.9103218495825035, "mis": 0.03, "mse": 1.0482504474443113}, "pooled_lasso": {"mse": 2.4212381973324226}, "full_gmm": {"ari": 0.12078796044875653, "mis": 0.515}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8261192153917335, "mis": 0.06}, "spectral": {"ari": 0.16328120050980896, "mis": 0.46}, "penalized_gmm": {"tpr": 0.8, "fdr": 0.8095238095238095, "size": 21, "ari": 0.2340330410899634, "mis": 0.43}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64, "mse": 4.241116366112644}, "oracle": {"ari": 0.6783708056510465, "mis": 0.12, "mse": 0.929116417430159}, "pooled_lasso": {"mse": 2.527115433974076}, "full_gmm": {"ari": 0.0046495651576777515, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6469703858446344, "mis": 0.135}, "spectral": {"ari": 0.5140327731837575, "mis": 0.19}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.6574577079144783, "mis": 0.13}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9115723804847342, "mis": 0.03, "mse": 1.5454739410597127, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.9115723804847342, "mis": 0.03, "mse": 1.0994261563757395}, "pooled_lasso": {"mse": 3.24435105927757}, "full_gmm": {"ari": 0.05944867035779013, "mis": 0.54}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7476672397720396, "mis": 0.095}, "spectral": {"ari": 0.6681029577392935, "mis": 0.125}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.84375, "size": 32, "ari": 0.8839748867755343, "mis": 0.04}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9222855840838228, "mis": 0.025, "mse": 1.1594012795727608, "edge_fdr": 0.125, "edge_power": 0.5833333333333334}, "oracle": {"ari": 0.9222855840838228, "mis": 0.025, "mse": 0.9746424695521767}, "pooled_lasso": {"mse": 2.051402703135324}, "full_gmm": {"ari": 0.0504222472770186, "mis": 0.585}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8661628412397009, "mis": 0.045}, "spectral": {"ari": 0.5459976388784079, "mis": 0.175}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.85381241248464, "mis": 0.05}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7440400236853185, "mis": 0.09, "mse": 1.571330582271794, "edge_fdr": 0.5, "edge_power": 0.2222222222222222}, "oracle": {"ari": 0.797316857792111, "mis": 0.07, "mse": 0.9788373417758665}, "pooled_lasso": {"mse": 2.5979768042491633}, "full_gmm": {"ari": 0.002162451238921645, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.4392730474906616, "mis": 0.225}, "spectral": {"ari": 0.43168988936354297, "mis": 0.23}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.6234883765818349, "mis": 0.14}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9283116226444285, "mis": 0.025, "mse": 1.7624023663147004, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.9283116226444285, "mis": 0.025, "mse": 1.0134488300690745}, "pooled_lasso": {"mse": 3.637916288205462}, "full_gmm": {"ari": 0.07694150930735376, "mis": 0.515}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8740424327320652, "mis": 0.045}, "spectral": {"ari": 0.5622623733024702, "mis": 0.17}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.7644157725698734, "mis": 0.085}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9460652883072899, "mis": 0.02, "mse": 1.5948749884523485, "edge_fdr": 0.1, "edge_power": 0.75}, "oracle": {"ari": 0.9460652883072899, "mis": 0.02, "mse": 1.1012602334095902}, "pooled_lasso": {"mse": 2.905459192983196}, "full_gmm": {"ari": 0.04116397899284551, "mis": 0.535}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9460652883072899, "mis": 0.02}, "spectral": {"ari": 0.4183273869512435, "mis": 0.235}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.9331120369229465, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9014864382111992, "mis": 0.035, "mse": 1.4408457651106645, "edge_fdr": 0.0, "edge_power": 0.5833333333333334}, "oracle": {"ari": 0.9014864382111992, "mis": 0.035, "mse": 1.1118700930700003}, "pooled_lasso": {"mse": 2.4617829993056604}, "full_gmm": {"ari": 0.2478548401978059, "mis": 0.345}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8147959384177984, "mis": 0.065}, "spectral": {"ari": 0.5632318772564052, "mis": 0.165}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8387096774193549, "size": 31, "ari": 0.8175261141175223, "mis": 0.065}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8148788685281979, "mis": 0.065, "mse": 1.6940881262356124, "edge_fdr": 0.3333333333333333, "edge_power": 0.2222222222222222}, "oracle": {"ari": 0.9095280689396829, "mis": 0.03, "mse": 1.2295537058441959}, "pooled_lasso": {"mse": 2.9387120961521553}, "full_gmm": {"ari": 0.05030311164379813, "mis": 0.55}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9838709677419355, "size": 310, "ari": 0.7545841082189216, "mis": 0.09}, "spectral": {"ari": 0.3679162579138986, "mis": 0.27}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7693281720032628, "mis": 0.085}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8061465521533885, "mis": 0.075, "mse": 1.2025548275244524, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.8061465521533885, "mis": 0.075, "mse": 0.9553188520476397}, "pooled_lasso": {"mse": 2.923482015043067}, "full_gmm": {"ari": 0.05385992615621198, "mis": 0.58}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6810655832110563, "mis": 0.13}, "spectral": {"ari": 0.4300447661939266, "mis": 0.265}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8387096774193549, "size": 31, "ari": 0.6909435107594302, "mis": 0.125}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64, "mse": 5.124179836639772}, "oracle": {"ari": 0.6137082467185807, "mis": 0.15, "mse": 1.026227370699699}, "pooled_lasso": {"mse": 4.92795751820671}, "full_gmm": {"ari": 0.3191552092898009, "mis": 0.38}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.45352893214129186, "mis": 0.23}, "spectral": {"ari": 0.30289153913284755, "mis": 0.35}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.4058719614645653, "mis": 0.285}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8277071675382317, "mis": 0.06, "mse": 1.9568000822356177, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.8553829088948292, "mis": 0.05, "mse": 1.1354780764350572}, "pooled_lasso": {"mse": 2.883354298628495}, "full_gmm": {"ari": 0.039576794320669434, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7597130399122063, "mis": 0.085}, "spectral": {"ari": 0.3838970475982366, "mis": 0.255}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.7852861541473817, "mis": 0.075}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8572634345427673, "mis": 0.05, "mse": 1.4371365814126484, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.929812902177105, "mis": 0.025, "mse": 0.9610857644981374}, "pooled_lasso": {"mse": 2.469967051347956}, "full_gmm": {"ari": 0.010810932475032802, "mis": 0.58}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7827195294719049, "mis": 0.08}, "spectral": {"ari": 0.5073158544111805, "mis": 0.2}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.7820722839382799, "mis": 0.08}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64, "mse": 7.173294692591322}, "oracle": {"ari": 0.8871303640739379, "mis": 0.04, "mse": 1.2669101864190524}, "pooled_lasso": {"mse": 3.3215446188150954}, "full_gmm": {"ari": 0.09587438900052431, "mis": 0.515}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7315141490350918, "mis": 0.1}, "spectral": {"ari": 0.5417563878119467, "mis": 0.185}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7583454784686993, "mis": 0.09}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655, "mse": 3.314028780833856}, "oracle": {"ari": 0.9140248968073897, "mis": 0.03, "mse": 1.1106170570049525}, "pooled_lasso": {"mse": 2.077187130988163}, "full_gmm": {"ari": 0.04501502968333193, "mis": 0.565}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.3405548127199405, "mis": 0.29}, "spectral": {"ari": 0.4150026575729381, "mis": 0.265}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 0.6289606002228674, "mis": 0.145}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7057587617121865, "mis": 0.105, "mse": 1.5943896584623194, "edge_fdr": 0.1111111111111111, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.8242723892537075, "mis": 0.06, "mse": 0.9760661673566198}, "pooled_lasso": {"mse": 2.8641722595955645}, "full_gmm": {"ari": 0.027412621388892916, "mis": 0.565}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7083932949599323, "mis": 0.105}, "spectral": {"ari": 0.42966882151094593, "mis": 0.235}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.7217082792846774, "mis": 0.1}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7644579011086605, "mis": 0.085, "mse": 1.9685623752157357, "edge_fdr": 0.0, "edge_power": 0.1111111111111111}, "oracle": {"ari": 0.7770571083784257, "mis": 0.08, "mse": 1.1333137601357661}, "pooled_lasso": {"mse": 2.520780486720939}, "full_gmm": {"ari": 0.12876792944853951, "mis": 0.435}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8003744824734021, "mis": 0.07}, "spectral": {"ari": 0.541156272567481, "mis": 0.18}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 0.8153082852294334, "mis": 0.065}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.665}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7591410261166065, "mis": 0.095, "mse": 2.2830191823599626, "edge_fdr": 0.3333333333333333, "edge_power": 0.2222222222222222}, "oracle": {"ari": 0.8886080308600336, "mis": 0.04, "mse": 1.2124573092209718}, "pooled_lasso": {"mse": 2.878592712740082}, "full_gmm": {"ari": 0.09336782970805173, "mis": 0.46}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7546686744812716, "mis": 0.09}, "spectral": {"ari": 0.5674698921463738, "mis": 0.165}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.8056012233993887, "mis": 0.07}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8947865351952564, "mis": 0.035, "mse": 1.372392836615395, "edge_fdr": 0.18181818181818182, "edge_power": 0.75}, "oracle": {"ari": 0.8947865351952564, "mis": 0.035, "mse": 1.0228433757615163}, "pooled_lasso": {"mse": 3.1898173706677753}, "full_gmm": {"ari": 0.07533662047415729, "mis": 0.515}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8644915417924257, "mis": 0.045}, "spectral": {"ari": 0.6030927350310091, "mis": 0.15}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.8644915417924257, "mis": 0.045}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645, "mse": 3.778465345226454}, "oracle": {"ari": 0.7172626234955845, "mis": 0.105, "mse": 1.1483809570979986}, "pooled_lasso": {"mse": 2.4933676231557573}, "full_gmm": {"ari": 0.22587287100691295, "mis": 0.42}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.5856323696154471, "mis": 0.16}, "spectral": {"ari": 0.29741502144899745, "mis": 0.395}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7916666666666666, "size": 24, "ari": 0.41772225262240253, "mis": 0.3}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.7692544655494075, "mis": 0.095, "mse": 2.0588957802560763, "edge_fdr": 0.25, "edge_power": 0.5}, "oracle": {"ari": 0.8912059173731814, "mis": 0.04, "mse": 1.0959598371647434}, "pooled_lasso": {"mse": 3.0130409664772304}, "full_gmm": {"ari": 0.09828148482252999, "mis": 0.51}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7687654903728159, "mis": 0.085}, "spectral": {"ari": 0.4103882343580597, "mis": 0.28}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.8049623935055227, "mis": 0.075}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.6, "fdr": 0.25, "size": 4, "ari": 0.7221319569643827, "mis": 0.1, "mse": 1.9946848930407255, "edge_fdr": 0.3333333333333333, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.7873531412605261, "mis": 0.075, "mse": 1.1628879891093997}, "pooled_lasso": {"mse": 3.0444852126424955}, "full_gmm": {"ari": 0.271695326255413, "mis": 0.365}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6980845886993634, "mis": 0.11}, "spectral": {"ari": 0.3889545250248934, "mis": 0.27}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.686636892102732, "mis": 0.115}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.7050932234115368, "mis": 0.105, "mse": 2.372827707932729, "edge_fdr": 0.25, "edge_power": 0.5}, "oracle": {"ari": 0.7347537130338697, "mis": 0.095, "mse": 1.1585133543188748}, "pooled_lasso": {"mse": 3.00265074810869}, "full_gmm": {"ari": 0.19329639115928818, "mis": 0.465}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6567278175374898, "mis": 0.125}, "spectral": {"ari": 0.4241787005899246, "mis": 0.26}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.6710033206292388, "mis": 0.12}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": -0.0009725990080264566, "mis": 0.615}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8520151445574583, "mis": 0.05, "mse": 1.4047749509512728, "edge_fdr": 0.0, "edge_power": 0.5833333333333334}, "oracle": {"ari": 0.8520151445574583, "mis": 0.05, "mse": 1.1679572948983}, "pooled_lasso": {"mse": 2.4736624168790513}, "full_gmm": {"ari": 0.1096316957599807, "mis": 0.46}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7839471763932451, "mis": 0.075}, "spectral": {"ari": 0.3564224733324312, "mis": 0.31}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8387096774193549, "size": 31, "ari": 0.8249574397332747, "mis": 0.06}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 2, "ari": 0.6137814662742581, "mis": 0.145, "mse": 3.569463493713431, "edge_fdr": 0.0, "edge_power": 0.0}, "oracle": {"ari": 0.8091752550095737, "mis": 0.065, "mse": 1.0519425410384973}, "pooled_lasso": {"mse": 3.015641429922985}, "full_gmm": {"ari": 0.09439455231613796, "mis": 0.475}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7327807693079871, "mis": 0.095}, "spectral": {"ari": 0.4757938666747633, "mis": 0.205}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 0.7450900087798962, "mis": 0.09}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.7298673489182754, "mis": 0.095, "mse": 2.191074147460464, "edge_fdr": 0.0, "edge_power": 0.16666666666666666}, "oracle": {"ari": 0.7905568857174872, "mis": 0.075, "mse": 1.1903044525086803}, "pooled_lasso": {"mse": 3.29750082737913}, "full_gmm": {"ari": 0.017072198693576766, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7348285704304329, "mis": 0.095}, "spectral": {"ari": 0.4660644174333783, "mis": 0.22}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.763148889288918, "mis": 0.085}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.6}}}
{"n": 200, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.7042031466515717, "mis": 0.105, "mse": 3.6195067150176303, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.8661429536811198, "mis": 0.045, "mse": 1.1075898466933236}, "pooled_lasso": {"mse": 5.35578263921357}, "full_gmm": {"ari": 0.08807653488385457, "mis": 0.515}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7576166497068535, "mis": 0.085}, "spectral": {"ari": 0.3034779615896822, "mis": 0.335}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.6542397703417625, "mis": 0.135}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.8930465153958187, "edge_fdr": 0.25, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.997026168338348}, "pooled_lasso": {"mse": 2.7678409403592665}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2727272727272727, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.6249549519512665, "edge_fdr": 0.0, "edge_power": 0.35714285714285715}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1845667013856838}, "pooled_lasso": {"mse": 2.4283915025025373}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.4, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5673834501956354, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0790897853954904}, "pooled_lasso": {"mse": 2.2905292907585117}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.25, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.91488388814659, "edge_fdr": 0.0, "edge_power": 0.6}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2221220256114047}, "pooled_lasso": {"mse": 2.86502211108545}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799900490399175, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.1111111111111111, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.7400336381812445, "edge_fdr": 0.0, "edge_power": 0.3}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.117000997345682}, "pooled_lasso": {"mse": 2.633868037545826}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799995446475961, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.25, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.709255582369596, "edge_fdr": 0.125, "edge_power": 0.5833333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1912612548677142}, "pooled_lasso": {"mse": 2.406356837815791}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799997183869845, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.25, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.7582386906643983, "edge_fdr": 0.0, "edge_power": 0.7}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.10398195050169}, "pooled_lasso": {"mse": 2.8492717174337803}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799992828206764, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.9413458341931034, "edge_fdr": 0.16666666666666666, "edge_power": 0.625}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9879294659056533}, "pooled_lasso": {"mse": 2.9272745473398585}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.1111111111111111, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5808045275585458, "edge_fdr": 0.0, "edge_power": 0.5833333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1110992015811125}, "pooled_lasso": {"mse": 2.727012237977442}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 2.175420951945589, "edge_fdr": 0.0, "edge_power": 0.375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0814033138667434}, "pooled_lasso": {"mse": 2.8044986294258005}, "full_gmm": {"ari": 0.9799964895735951, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.785423529488945, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.142918268095149}, "pooled_lasso": {"mse": 2.970281106272394}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.14285714285714285, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.8807752407515044, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1660759376571723}, "pooled_lasso": {"mse": 2.689252884322087}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.2222222222222222, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6169590232674704, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1831807382902435}, "pooled_lasso": {"mse": 2.4517859186564857}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799997183869845, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.3333333333333333, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 0.9799996868716916, "mis": 0.005, "mse": 1.9641489529382292, "edge_fdr": 0.0, "edge_power": 0.1}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1581173344461109}, "pooled_lasso": {"mse": 2.9804648905846753}, "full_gmm": {"ari": 0.9799996868716916, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602006186994729, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.4, "size": 10, "ari": 0.9799996868716916, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.8733761247560878, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1553780328950685}, "pooled_lasso": {"mse": 2.9155897559786847}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.2, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5459966682916046, "edge_fdr": 0.125, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0952980535479004}, "pooled_lasso": {"mse": 2.488782432927665}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.8685517593324352, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1075312800029828}, "pooled_lasso": {"mse": 2.9831308872676283}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.979999912325062, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.327653968740905, "edge_fdr": 0.17647058823529413, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1426776512360013}, "pooled_lasso": {"mse": 2.5781888835490965}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.25, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.3727961618466242, "edge_fdr": 0.125, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0337416563749822}, "pooled_lasso": {"mse": 2.52833048150164}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.65092234601915, "edge_fdr": 0.0, "edge_power": 0.5714285714285714}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.177143413433831}, "pooled_lasso": {"mse": 2.9765799552612435}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.980000002828211, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 2.0215490510262346, "edge_fdr": 0.125, "edge_power": 0.7}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2330313754533733}, "pooled_lasso": {"mse": 2.844057154298757}, "full_gmm": {"ari": 0.980000002828211, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.3333333333333333, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.6633448196223086, "edge_fdr": 0.0, "edge_power": 0.7}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0235128456071965}, "pooled_lasso": {"mse": 2.522626734598428}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 0.979999912325062, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.9817792020578628, "edge_fdr": 0.14285714285714285, "edge_power": 0.6}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1526848193614523}, "pooled_lasso": {"mse": 2.749320802433299}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799998282856902, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.5, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4578447085018542, "edge_fdr": 0.125, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1516039688753812}, "pooled_lasso": {"mse": 2.838609991371697}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8437328077044266, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1949636708648337}, "pooled_lasso": {"mse": 2.8305837085895904}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.25, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.3178937826466004, "edge_fdr": 0.1, "edge_power": 0.5625}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9729978248920613}, "pooled_lasso": {"mse": 2.94084665424598}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799999292944648, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.14285714285714285, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.517775148211983, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9845654010079111}, "pooled_lasso": {"mse": 2.6116214811000664}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.125, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6230972544107183, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0360246011201206}, "pooled_lasso": {"mse": 2.8267214644726275}, "full_gmm": {"ari": 0.9799995050507551, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.36363636363636365, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.667859019445464, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1459275639130508}, "pooled_lasso": {"mse": 2.7266005481419797}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.9002112898708123, "edge_fdr": 0.14285714285714285, "edge_power": 0.6}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1123447600019865}, "pooled_lasso": {"mse": 2.509704294901317}, "full_gmm": {"ari": 0.9799992828206764, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799992828206764, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.4, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5268141860251148, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1129243832386815}, "pooled_lasso": {"mse": 2.518960171134154}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2727272727272727, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5275506909956535, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0923337550415038}, "pooled_lasso": {"mse": 2.360206909662227}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.3, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 2.0744512812274136, "edge_fdr": 0.3333333333333333, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.075936275871729}, "pooled_lasso": {"mse": 2.4507598530534196}, "full_gmm": {"ari": 0.9601976082380951, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9601976082380951, "mis": 0.01}, "spectral": {"ari": 0.9601976082380951, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9601976082380951, "mis": 0.01}, "marginal_screening": {"tpr": 0.6, "fdr": 0.4, "size": 10, "ari": 0.9799977400037341, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8035832082022234, "edge_fdr": 0.0, "edge_power": 0.8}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.051910544997605}, "pooled_lasso": {"mse": 2.646696566888014}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799992828206764, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.4, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.7751503477215507, "edge_fdr": 0.125, "edge_power": 0.7}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.142475812461747}, "pooled_lasso": {"mse": 2.93811357083022}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.125, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4348173694937798, "edge_fdr": 0.3076923076923077, "edge_power": 0.6428571428571429}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1135964431322127}, "pooled_lasso": {"mse": 2.506776725969782}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.25, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5846960866143547, "edge_fdr": 0.1, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0150990948337246}, "pooled_lasso": {"mse": 2.6823432647761556}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799964895735951, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.25, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.9603246049379006, "edge_fdr": 0.0, "edge_power": 0.375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.103547011781246}, "pooled_lasso": {"mse": 2.6811820544723988}, "full_gmm": {"ari": 0.9602007236232069, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602007236232069, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.25, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8047377777408364, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0761036669826134}, "pooled_lasso": {"mse": 2.465009240427341}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 0.9602, "mis": 0.01}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5488519472596431, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9298802739744828}, "pooled_lasso": {"mse": 2.4652498558089766}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.3333333333333333, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.7178699049902197, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1279636468041476}, "pooled_lasso": {"mse": 2.5053912016220417}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.9473311049301543, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1814678716747726}, "pooled_lasso": {"mse": 2.8733796906284006}, "full_gmm": {"ari": 0.9799998282856902, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799998282856902, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.3333333333333333, "size": 9, "ari": 0.9799997183869845, "mis": 0.005}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.7221684387165668, "edge_fdr": 0.0, "edge_power": 0.8}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1479085884583125}, "pooled_lasso": {"mse": 2.591796748832573}, "full_gmm": {"ari": 0.9799995050507551, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799995050507551, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.14285714285714285, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.7499305053629877, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1158273246369568}, "pooled_lasso": {"mse": 2.9758140388019148}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.979999912325062, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.3333333333333333, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5989857357211763, "edge_fdr": 0.09090909090909091, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1753741141668965}, "pooled_lasso": {"mse": 2.6040540145887716}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.3381280451426474, "edge_fdr": 0.09090909090909091, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9702997692333206}, "pooled_lasso": {"mse": 2.6679518682455496}, "full_gmm": {"ari": 0.9799999292944648, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799999292944648, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2727272727272727, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8915528544432958, "edge_fdr": 0.2, "edge_power": 0.8}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1149670722553746}, "pooled_lasso": {"mse": 2.5724294721972933}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.486817901822409, "edge_fdr": 0.0, "edge_power": 0.4}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.915097054680462}, "pooled_lasso": {"mse": 2.754167065268592}, "full_gmm": {"ari": 0.979999618992262, "mis": 0.005}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.979999618992262, "mis": 0.005}, "spectral": {"ari": 0.979999618992262, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.979999618992262, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.3333333333333333, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.9355735314159874, "edge_fdr": 0.14285714285714285, "edge_power": 0.6}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1516743979822541}, "pooled_lasso": {"mse": 2.7121828587498578}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.36363636363636365, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6954520542864806, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1693824602759992}, "pooled_lasso": {"mse": 2.6979989691826467}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.2, "size": 5, "ari": 0.9405925896381644, "mis": 0.015}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 0.8561524517839418, "mis": 0.06, "mse": 3.97904942966904, "edge_fdr": 0.5, "edge_power": 0.06666666666666667}, "oracle": {"ari": 0.9610520455960349, "mis": 0.015, "mse": 1.2781112009384934}, "pooled_lasso": {"mse": 4.6341714953535895}, "full_gmm": {"ari": 0.4567627593303709, "mis": 0.285}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.933886149733848, "mis": 0.025}, "spectral": {"ari": 0.7885129920869554, "mis": 0.08}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 0.933886149733848, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.595}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9846723064058953, "mis": 0.005, "mse": 1.543654038135041, "edge_fdr": 0.14285714285714285, "edge_power": 0.2857142857142857}, "oracle": {"ari": 0.9846723064058953, "mis": 0.005, "mse": 1.0197405313192698}, "pooled_lasso": {"mse": 3.2062637703764625}, "full_gmm": {"ari": 0.25481235082414083, "mis": 0.395}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9666666666666667, "size": 300, "ari": 0.9549078663424936, "mis": 0.015}, "spectral": {"ari": 0.7777059528849999, "mis": 0.08}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 0.9549078663424936, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9189494032485767, "mis": 0.03, "mse": 2.0622866946559113, "edge_fdr": 0.2857142857142857, "edge_power": 0.23809523809523808}, "oracle": {"ari": 0.9061555190554789, "mis": 0.035, "mse": 1.023404058845757}, "pooled_lasso": {"mse": 3.9749666328764097}, "full_gmm": {"ari": 0.1282653726614835, "mis": 0.495}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9060293482170151, "mis": 0.035}, "spectral": {"ari": 0.7797598203321084, "mis": 0.085}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7435897435897436, "size": 39, "ari": 0.9186583930459148, "mis": 0.03}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 4, "ari": 0.8097463095122772, "mis": 0.07, "mse": 3.5661350470970863, "edge_fdr": 0.3333333333333333, "edge_power": 0.2222222222222222}, "oracle": {"ari": 0.9559589650171972, "mis": 0.015, "mse": 1.2784551588747899}, "pooled_lasso": {"mse": 3.5436648003481217}, "full_gmm": {"ari": 0.3573380961415678, "mis": 0.395}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.8856104149814772, "mis": 0.04}, "spectral": {"ari": 0.5218179760084616, "mis": 0.205}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.913800116833785, "mis": 0.03}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.6016840678019584, "edge_fdr": 0.0, "edge_power": 0.25}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.327205722539542}, "pooled_lasso": {"mse": 3.2068434919303126}, "full_gmm": {"ari": 0.048540261421562494, "mis": 0.555}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.6822596959547429, "mis": 0.115}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.8952951359387175, "mis": 0.035, "mse": 2.0139611608961467, "edge_fdr": 0.14285714285714285, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9561346560401803, "mis": 0.015, "mse": 1.1967245757398723}, "pooled_lasso": {"mse": 3.449961064072464}, "full_gmm": {"ari": 0.3719066886130416, "mis": 0.275}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.8812167160099069, "mis": 0.04}, "spectral": {"ari": 0.5908512480695384, "mis": 0.155}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 0.8808721537421952, "mis": 0.04}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9847758745077151, "mis": 0.005, "mse": 1.3652671117735586, "edge_fdr": 0.3333333333333333, "edge_power": 0.16666666666666666}, "oracle": {"ari": 0.9847758745077151, "mis": 0.005, "mse": 1.143166941725813}, "pooled_lasso": {"mse": 2.7028256316713763}, "full_gmm": {"ari": 0.17026968971414388, "mis": 0.44}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9851149892064401, "mis": 0.005}, "spectral": {"ari": 0.8134908579994744, "mis": 0.065}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 0.9700062005226626, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9394933489404254, "mis": 0.02, "mse": 2.043096898847116, "edge_fdr": 0.125, "edge_power": 0.3888888888888889}, "oracle": {"ari": 0.9546772044986954, "mis": 0.015, "mse": 1.1529082095405447}, "pooled_lasso": {"mse": 3.4143708477417656}, "full_gmm": {"ari": 0.020187864251289652, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9115184729727869, "mis": 0.03}, "spectral": {"ari": 0.712142417681028, "mis": 0.105}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9113743168530776, "mis": 0.03}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9850007840499246, "mis": 0.005, "mse": 1.615798826943825, "edge_fdr": 0.0, "edge_power": 0.23809523809523808}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.21357512841528}, "pooled_lasso": {"mse": 2.6838367113730217}, "full_gmm": {"ari": 0.019221857610567123, "mis": 0.58}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9849996249906248, "mis": 0.005}, "spectral": {"ari": 0.7362927899586836, "mis": 0.095}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.665}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9560673733780501, "mis": 0.015, "mse": 1.3723522463929156, "edge_fdr": 0.2857142857142857, "edge_power": 0.20833333333333334}, "oracle": {"ari": 0.9704924725350732, "mis": 0.01, "mse": 1.138874526344934}, "pooled_lasso": {"mse": 3.6608594284649243}, "full_gmm": {"ari": 0.3904701997384228, "mis": 0.355}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9279141656203149, "mis": 0.025}, "spectral": {"ari": 0.7432536157828248, "mis": 0.1}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 0.9279141656203149, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.0011256118508819694, "mis": 0.6}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.736373473465216, "edge_fdr": 0.08333333333333333, "edge_power": 0.5238095238095238}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1723219691557762}, "pooled_lasso": {"mse": 2.9392794173814982}, "full_gmm": {"ari": 0.33429880419153285, "mis": 0.345}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9842591254449539, "mis": 0.005}, "spectral": {"ari": 0.8110735858513666, "mis": 0.065}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9842591254449539, "mis": 0.005}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9569853695080195, "mis": 0.015, "mse": 2.1719202367696706, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9416127457572377, "mis": 0.02, "mse": 1.1282886389804128}, "pooled_lasso": {"mse": 3.766179553074576}, "full_gmm": {"ari": 0.0019086046656203522, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.8848096418233877, "mis": 0.04}, "spectral": {"ari": 0.8606524688970127, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.8848096418233877, "mis": 0.04}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9692847634165825, "mis": 0.01, "mse": 1.3812256546067712, "edge_fdr": 0.14285714285714285, "edge_power": 0.25}, "oracle": {"ari": 0.9854301098984375, "mis": 0.005, "mse": 0.9873559799085752}, "pooled_lasso": {"mse": 2.928675390662192}, "full_gmm": {"ari": 0.043563783407280975, "mis": 0.56}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9696132578495271, "mis": 0.01}, "spectral": {"ari": 0.7706046184518601, "mis": 0.08}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 0.9712914987247362, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9405583992180131, "mis": 0.02, "mse": 1.4291417166808993, "edge_fdr": 0.07692307692307693, "edge_power": 0.5}, "oracle": {"ari": 0.9848039297199587, "mis": 0.005, "mse": 1.2260011681754632}, "pooled_lasso": {"mse": 2.8941587027345896}, "full_gmm": {"ari": 0.0321306310224657, "mis": 0.575}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9557624940345487, "mis": 0.015}, "spectral": {"ari": 0.7496406210233876, "mis": 0.09}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 0.9698254469312815, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9849005460175243, "mis": 0.005, "mse": 1.5347463650095465, "edge_fdr": 0.35294117647058826, "edge_power": 0.4583333333333333}, "oracle": {"ari": 0.9849005460175243, "mis": 0.005, "mse": 1.2312923392341746}, "pooled_lasso": {"mse": 3.968748783729119}, "full_gmm": {"ari": 0.11301695784940036, "mis": 0.515}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9560606116968999, "mis": 0.015}, "spectral": {"ari": 0.814678537477523, "mis": 0.065}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 0.9560606116968999, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.955174214932438, "mis": 0.015, "mse": 1.6719486066251872, "edge_fdr": 0.1111111111111111, "edge_power": 0.38095238095238093}, "oracle": {"ari": 0.971463667030774, "mis": 0.01, "mse": 1.19128996868594}, "pooled_lasso": {"mse": 2.84270198736198}, "full_gmm": {"ari": 0.09800472362852933, "mis": 0.52}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9399785502562324, "mis": 0.02}, "spectral": {"ari": 0.6847469499662887, "mis": 0.12}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9553836698814483, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9857242367308933, "mis": 0.005, "mse": 1.2803035004067138, "edge_fdr": 0.0, "edge_power": 0.4583333333333333}, "oracle": {"ari": 0.9857242367308933, "mis": 0.005, "mse": 1.0723017166885251}, "pooled_lasso": {"mse": 3.218106722560097}, "full_gmm": {"ari": 0.16917764909103306, "mis": 0.48}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.969969854711156, "mis": 0.01}, "spectral": {"ari": 0.7474763884988899, "mis": 0.09}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 0.969969854711156, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9420219463772362, "mis": 0.02, "mse": 1.7984371039118932, "edge_fdr": 0.0, "edge_power": 0.2857142857142857}, "oracle": {"ari": 0.9418173053242384, "mis": 0.02, "mse": 1.2374807914600732}, "pooled_lasso": {"mse": 3.5358606705301505}, "full_gmm": {"ari": 0.06973233173545099, "mis": 0.54}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.898492179854178, "mis": 0.035}, "spectral": {"ari": 0.7985027777590269, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.898492179854178, "mis": 0.035}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.596753648459875, "edge_fdr": 0.16666666666666666, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1527543849537414}, "pooled_lasso": {"mse": 3.039454824638992}, "full_gmm": {"ari": 0.031205647713345237, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9407835289302808, "mis": 0.02}, "spectral": {"ari": 0.7722262842478849, "mis": 0.08}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9407835289302808, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9691451749873581, "mis": 0.01, "mse": 1.8957106448863559, "edge_fdr": 0.16666666666666666, "edge_power": 0.23809523809523808}, "oracle": {"ari": 0.9691451749873581, "mis": 0.01, "mse": 1.2359825362066263}, "pooled_lasso": {"mse": 2.8151356031145482}, "full_gmm": {"ari": 0.12029593106018151, "mis": 0.44}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9091000488963061, "mis": 0.03}, "spectral": {"ari": 0.6125336176172829, "mis": 0.145}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 0.9236416119897216, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9696577790873867, "mis": 0.01, "mse": 1.5446401984071827, "edge_fdr": 0.375, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2088211942659886}, "pooled_lasso": {"mse": 3.798248178124709}, "full_gmm": {"ari": 0.2598622376294465, "mis": 0.415}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9403129585952187, "mis": 0.02}, "spectral": {"ari": 0.6058773877132181, "mis": 0.165}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 0.8928981827315459, "mis": 0.04}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9687173566009128, "mis": 0.01, "mse": 1.2952434516028084, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9544222397592104, "mis": 0.015, "mse": 1.2166295251514891}, "pooled_lasso": {"mse": 2.7387218454723983}, "full_gmm": {"ari": 0.14147758692297846, "mis": 0.48}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9102734906225243, "mis": 0.03}, "spectral": {"ari": 0.7962780905753979, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 0.9247403071848048, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9187563359624648, "mis": 0.03, "mse": 2.0607510926057393, "edge_fdr": 0.1, "edge_power": 0.5}, "oracle": {"ari": 0.9720408941692779, "mis": 0.01, "mse": 1.1376505446211467}, "pooled_lasso": {"mse": 2.841887575074094}, "full_gmm": {"ari": 0.4245879605934577, "mis": 0.335}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9170484165477636, "mis": 0.03}, "spectral": {"ari": 0.7313858123040856, "mis": 0.11}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7435897435897436, "size": 39, "ari": 0.9302536411799452, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.002542619505207117, "mis": 0.62}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.7771662460502675, "edge_fdr": 0.1, "edge_power": 0.5}, "oracle": {"ari": 0.9851172876933049, "mis": 0.005, "mse": 1.3231903183734344}, "pooled_lasso": {"mse": 2.853010638308442}, "full_gmm": {"ari": 0.29454122679380146, "mis": 0.305}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9851172876933049, "mis": 0.005}, "spectral": {"ari": 0.7877475958469428, "mis": 0.075}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 0.9704606530417694, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9851628250891671, "mis": 0.005, "mse": 1.7480860266145115, "edge_fdr": 0.0, "edge_power": 0.2916666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.3464043676713104}, "pooled_lasso": {"mse": 4.208718442106435}, "full_gmm": {"ari": 0.2710715183065828, "mis": 0.41}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9568476057936843, "mis": 0.015}, "spectral": {"ari": 0.8070398097676502, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6875, "size": 32, "ari": 0.9568476057936843, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9106648095110486, "mis": 0.03, "mse": 1.766666891372573, "edge_fdr": 0.0, "edge_power": 0.19047619047619047}, "oracle": {"ari": 0.8957131323242091, "mis": 0.035, "mse": 1.301575787434279}, "pooled_lasso": {"mse": 3.2933299138054006}, "full_gmm": {"ari": 0.12748380361835107, "mis": 0.485}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.8957131323242091, "mis": 0.035}, "spectral": {"ari": 0.6828623955989115, "mis": 0.115}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 0.8957131323242091, "mis": 0.035}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.1153482851516046, "edge_fdr": 0.23076923076923078, "edge_power": 0.37037037037037035}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0606005533021474}, "pooled_lasso": {"mse": 3.1825777321319286}, "full_gmm": {"ari": 0.23536157448394102, "mis": 0.455}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9544920668185274, "mis": 0.015}, "spectral": {"ari": 0.7348049071771536, "mis": 0.095}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9695938820874784, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.8920743623913321, "mis": 0.04, "mse": 1.7782221670771998, "edge_fdr": 0.0, "edge_power": 0.09523809523809523}, "oracle": {"ari": 0.9716235023401953, "mis": 0.01, "mse": 1.2127440634856352}, "pooled_lasso": {"mse": 2.892205781016346}, "full_gmm": {"ari": 0.5529279056277873, "mis": 0.28}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.8969442095098407, "mis": 0.035}, "spectral": {"ari": 0.4614153170841267, "mis": 0.33}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 0.5795239107775073, "mis": 0.285}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9156305045515246, "mis": 0.03, "mse": 2.0431697556863093, "edge_fdr": 0.0, "edge_power": 0.2777777777777778}, "oracle": {"ari": 0.959083482700306, "mis": 0.015, "mse": 1.149656766329596}, "pooled_lasso": {"mse": 3.124098773205982}, "full_gmm": {"ari": 0.11590447194980796, "mis": 0.47}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9202403653721768, "mis": 0.03}, "spectral": {"ari": 0.744670673693889, "mis": 0.1}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 0.9458693509182081, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9847934445546555, "mis": 0.005, "mse": 1.3862638381488823, "edge_fdr": 0.2222222222222222, "edge_power": 0.2916666666666667}, "oracle": {"ari": 0.9847934445546555, "mis": 0.005, "mse": 1.131368475139625}, "pooled_lasso": {"mse": 4.073204051194399}, "full_gmm": {"ari": 0.383598792355054, "mis": 0.275}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9695798759094851, "mis": 0.01}, "spectral": {"ari": 0.6299636323987398, "mis": 0.145}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9695798759094851, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.723102522881557, "edge_fdr": 0.0, "edge_power": 0.2916666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2790771356509132}, "pooled_lasso": {"mse": 3.7028242413745103}, "full_gmm": {"ari": 0.07017377932278883, "mis": 0.5}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9561394170660797, "mis": 0.015}, "spectral": {"ari": 0.814843464817865, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9715842078774702, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.575}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9719400509582138, "mis": 0.01, "mse": 1.9726991291248301, "edge_fdr": 0.16666666666666666, "edge_power": 0.47619047619047616}, "oracle": {"ari": 0.9858520531193382, "mis": 0.005, "mse": 1.1984783498535807}, "pooled_lasso": {"mse": 3.2850114449046064}, "full_gmm": {"ari": 0.3202111530256211, "mis": 0.39}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9107455489763527, "mis": 0.03}, "spectral": {"ari": 0.7848706589849385, "mis": 0.075}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9407120431536453, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 2.1057661872846776, "edge_fdr": 0.25, "edge_power": 0.42857142857142855}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1553948558549758}, "pooled_lasso": {"mse": 3.7133588405363165}, "full_gmm": {"ari": 0.315274761481931, "mis": 0.415}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9545164779973612, "mis": 0.015}, "spectral": {"ari": 0.6698946371676395, "mis": 0.125}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 0.9691400650621933, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.6402200731361622, "edge_fdr": 0.3, "edge_power": 0.2916666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1446989671394951}, "pooled_lasso": {"mse": 2.446600150699991}, "full_gmm": {"ari": 0.05411700357332619, "mis": 0.53}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8271182950384555, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 0.9698184845321358, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9836125307837543, "mis": 0.005, "mse": 1.5580243291558153, "edge_fdr": 0.0, "edge_power": 0.09523809523809523}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2458961653865226}, "pooled_lasso": {"mse": 3.4688395446929587}, "full_gmm": {"ari": 0.23273825464648712, "mis": 0.435}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9203075127155176, "mis": 0.025}, "spectral": {"ari": 0.7056052709343226, "mis": 0.105}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 0.9357736872106796, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9400586003169743, "mis": 0.02, "mse": 1.633497741963755, "edge_fdr": 0.0, "edge_power": 0.23809523809523808}, "oracle": {"ari": 0.9700293001584871, "mis": 0.01, "mse": 1.1008999100905323}, "pooled_lasso": {"mse": 2.6587520472232753}, "full_gmm": {"ari": 0.44280016312410847, "mis": 0.365}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.8828418097104497, "mis": 0.04}, "spectral": {"ari": 0.5101837232005209, "mis": 0.22}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 0.8421997243193072, "mis": 0.055}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9145199492969296, "mis": 0.03, "mse": 1.7792343302543634, "edge_fdr": 0.0, "edge_power": 0.2857142857142857}, "oracle": {"ari": 0.9302381353186254, "mis": 0.025, "mse": 1.1376625705623218}, "pooled_lasso": {"mse": 4.202316121664705}, "full_gmm": {"ari": 0.33852700626817434, "mis": 0.35}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9437303043380786, "mis": 0.02}, "spectral": {"ari": 0.7897064896263175, "mis": 0.075}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 0.971411364300798, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9712109006399705, "mis": 0.01, "mse": 1.793382072653386, "edge_fdr": 0.09090909090909091, "edge_power": 0.4166666666666667}, "oracle": {"ari": 0.9854876783312908, "mis": 0.005, "mse": 1.313348905658719}, "pooled_lasso": {"mse": 3.252580619674032}, "full_gmm": {"ari": 0.10705766380276928, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9712109006399705, "mis": 0.01}, "spectral": {"ari": 0.8050911902467035, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 0.9556879932657185, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.8856016693378165, "mis": 0.04, "mse": 1.6754720411715247, "edge_fdr": 0.3333333333333333, "edge_power": 0.09523809523809523}, "oracle": {"ari": 0.9409486275429297, "mis": 0.02, "mse": 1.2852773180814026}, "pooled_lasso": {"mse": 2.5426817102481043}, "full_gmm": {"ari": 0.2166424526485274, "mis": 0.395}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9683544303797469, "size": 316, "ari": 0.8988839383629601, "mis": 0.035}, "spectral": {"ari": 0.7440993019386347, "mis": 0.095}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7058823529411765, "size": 34, "ari": 0.8988839383629601, "mis": 0.035}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0349991358739583, "edge_fdr": 0.23076923076923078, "edge_power": 0.37037037037037035}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0349991358739583}, "pooled_lasso": {"mse": 2.484642224444558}, "full_gmm": {"ari": 0.10918549843219873, "mis": 0.485}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8685073154638814, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9848935673137321, "mis": 0.005, "mse": 1.6156777838514405, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2089276088345877}, "pooled_lasso": {"mse": 4.032733301002271}, "full_gmm": {"ari": 0.20546040755429631, "mis": 0.41}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9555927802532225, "mis": 0.015}, "spectral": {"ari": 0.8160884232375056, "mis": 0.065}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 0.9412915692700822, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.031098246275194787, "mis": 0.585}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9700085148278882, "mis": 0.01, "mse": 1.5392387538045655, "edge_fdr": 0.0, "edge_power": 0.25}, "oracle": {"ari": 0.9848935673137321, "mis": 0.005, "mse": 1.1190916802874549}, "pooled_lasso": {"mse": 3.6444185316454454}, "full_gmm": {"ari": 0.3777441415222479, "mis": 0.365}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9120568471811606, "mis": 0.03}, "spectral": {"ari": 0.702663629351858, "mis": 0.115}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.696969696969697, "size": 33, "ari": 0.9404622582983568, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9866142861183596, "mis": 0.005, "mse": 1.6065970952404387, "edge_fdr": 0.0, "edge_power": 0.23809523809523808}, "oracle": {"ari": 0.9866142861183596, "mis": 0.005, "mse": 1.1862420545958599}, "pooled_lasso": {"mse": 3.6894422703377385}, "full_gmm": {"ari": 0.15878649381166565, "mis": 0.52}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9866182145939522, "mis": 0.005}, "spectral": {"ari": 0.7451851992469961, "mis": 0.1}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 0.9706327961560858, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.6}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9851287491279704, "mis": 0.005, "mse": 2.1457502531096693, "edge_fdr": 0.0, "edge_power": 0.20833333333333334}, "oracle": {"ari": 0.9851287491279704, "mis": 0.005, "mse": 1.2713194977676274}, "pooled_lasso": {"mse": 4.415919284922591}, "full_gmm": {"ari": 0.4401222647724209, "mis": 0.35}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9419509673230231, "mis": 0.02}, "spectral": {"ari": 0.7131624134702642, "mis": 0.11}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 0.9561011606011106, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.9054849935282223, "edge_fdr": 0.4117647058823529, "edge_power": 0.47619047619047616}, "oracle": {"ari": 0.9681267820487228, "mis": 0.01, "mse": 1.311561674207588}, "pooled_lasso": {"mse": 3.1929347368821634}, "full_gmm": {"ari": 0.13105670219526827, "mis": 0.495}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9539725999870294, "mis": 0.015}, "spectral": {"ari": 0.7735523170721823, "mis": 0.08}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 0.9539725999870294, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9698231081382256, "mis": 0.01, "mse": 1.4309991513720062, "edge_fdr": 0.0, "edge_power": 0.16666666666666666}, "oracle": {"ari": 0.9698231081382256, "mis": 0.01, "mse": 1.1089398857317203}, "pooled_lasso": {"mse": 3.055709458542454}, "full_gmm": {"ari": 0.02212768026537772, "mis": 0.565}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9545025408539805, "mis": 0.015}, "spectral": {"ari": 0.7364108072682294, "mis": 0.095}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 0.9545025408539805, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9710414440114822, "mis": 0.01, "mse": 1.725178397530258, "edge_fdr": 0.0, "edge_power": 0.2222222222222222}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2229502012505649}, "pooled_lasso": {"mse": 2.701119042281799}, "full_gmm": {"ari": 0.05111981333753005, "mis": 0.525}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9551709029966127, "mis": 0.015}, "spectral": {"ari": 0.8113169086373134, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9708019845551359, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.985679391277879, "mis": 0.005, "mse": 1.7837245900713146, "edge_fdr": 0.5, "edge_power": 0.125}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.356720199726406}, "pooled_lasso": {"mse": 3.3459848889578874}, "full_gmm": {"ari": 0.3290218361227597, "mis": 0.34}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9719577080977898, "mis": 0.01}, "spectral": {"ari": 0.7601823196522985, "mis": 0.09}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 0.9864397105555401, "mis": 0.005}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9545810819322468, "mis": 0.015, "mse": 1.943076554345731, "edge_fdr": 0.2, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.9408408476755024, "mis": 0.02, "mse": 1.077180935324095}, "pooled_lasso": {"mse": 3.6256313432087808}, "full_gmm": {"ari": 0.13890807456002613, "mis": 0.495}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9846146102557994, "mis": 0.005}, "spectral": {"ari": 0.7732461831435884, "mis": 0.08}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7142857142857143, "size": 35, "ari": 0.9692152298482234, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9850100377621732, "mis": 0.005, "mse": 1.825638659116802, "edge_fdr": 0.3333333333333333, "edge_power": 0.19047619047619047}, "oracle": {"ari": 0.9852360203346398, "mis": 0.005, "mse": 1.2669382221294805}, "pooled_lasso": {"mse": 3.613796612044063}, "full_gmm": {"ari": 0.4760687347251731, "mis": 0.205}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8725361938397963, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999860917265, "mis": 0.002, "mse": 0.9470427172116631, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 0.9919999860917265, "mis": 0.002, "mse": 0.9410759159055719}, "pooled_lasso": {"mse": 1.8069933725019331}, "full_gmm": {"ari": 0.9524808434386464, "mis": 0.012}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9603205505141971, "mis": 0.01}, "spectral": {"ari": 0.9524808434386464, "mis": 0.012}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.9603205505141971, "mis": 0.01}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 0.9919999860917265, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1681271052630968, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1681271052630968}, "pooled_lasso": {"mse": 2.210327320623489}, "full_gmm": {"ari": 0.9760961758944611, "mis": 0.006}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9603206013445343, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999740011123, "mis": 0.002, "mse": 1.2535393773517476, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.9919999740011123, "mis": 0.002, "mse": 1.0446309203716515}, "pooled_lasso": {"mse": 1.9037432307624145}, "full_gmm": {"ari": 0.9681922876370956, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9840320099978856, "mis": 0.004}, "spectral": {"ari": 0.9291541577713935, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.9840320099978856, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999740011123, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9458488066042271, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9458488066042271}, "pooled_lasso": {"mse": 1.6248405095394678}, "full_gmm": {"ari": 0.9919999860917265, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9919999860917265, "mis": 0.002}, "spectral": {"ari": 0.9603205722986432, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9919999860917265, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0484404639769365, "edge_fdr": 0.2, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9786676093156587}, "pooled_lasso": {"mse": 1.8265475560135218}, "full_gmm": {"ari": 0.9840319537411472, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9681921648819638, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999904673683, "mis": 0.002, "mse": 1.0099688042584645, "edge_fdr": 0.2, "edge_power": 1.0}, "oracle": {"ari": 0.9919999904673683, "mis": 0.002, "mse": 1.0104720446484712}, "pooled_lasso": {"mse": 1.8654252874669228}, "full_gmm": {"ari": 0.9368977352403174, "mis": 0.016}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9681923543487778, "mis": 0.008}, "spectral": {"ari": 0.883366594489187, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9524808956156886, "mis": 0.012}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999904673683, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1419162740553053, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1238272673035028}, "pooled_lasso": {"mse": 1.7773698636250488}, "full_gmm": {"ari": 0.9760961807113047, "mis": 0.006}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9760961872484464, "mis": 0.006}, "spectral": {"ari": 0.9291542933942888, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.9681923818182128, "mis": 0.008}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 0.9919999982810025, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9840320488565437, "mis": 0.004, "mse": 1.2532921730927553, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.9919999944811108, "mis": 0.002, "mse": 1.0685493631160952}, "pooled_lasso": {"mse": 1.9230467448750057}, "full_gmm": {"ari": 0.9368977075382423, "mis": 0.016}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9681923403851302, "mis": 0.008}, "spectral": {"ari": 0.9291541975405669, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 0.9681923403851302, "mis": 0.008}, "marginal_screening": {"tpr": 0.8, "fdr": 0.3333333333333333, "size": 6, "ari": 0.9368977075382423, "mis": 0.016}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9760961147007183, "mis": 0.006, "mse": 1.3066584594254655, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9760961147007183, "mis": 0.006, "mse": 1.0866384803577402}, "pooled_lasso": {"mse": 1.9829396600850906}, "full_gmm": {"ari": 0.9061159036833909, "mis": 0.024}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9291540783785875, "mis": 0.018}, "spectral": {"ari": 0.8909174658891703, "mis": 0.028}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.84375, "size": 32, "ari": 0.9214426194675095, "mis": 0.02}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 0.9840320153662032, "mis": 0.004}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9793052902244523, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9793052902244523}, "pooled_lasso": {"mse": 1.6807819776151054}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999328927508, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8913043478260869, "size": 46, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999860917265, "mis": 0.002, "mse": 0.9533414945073093, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9919999860917265, "mis": 0.002, "mse": 0.9557404598154521}, "pooled_lasso": {"mse": 1.8934204491363726}, "full_gmm": {"ari": 0.9681923403851302, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9840320418465675, "mis": 0.004}, "spectral": {"ari": 0.9446732505061082, "mis": 0.014}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8958333333333334, "size": 48, "ari": 0.9840320418465675, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999860917265, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9760954953729187, "mis": 0.006, "mse": 1.301307546617818, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9840315351583733, "mis": 0.004, "mse": 1.0438800656506657}, "pooled_lasso": {"mse": 2.144851786143369}, "full_gmm": {"ari": 0.9368957052041738, "mis": 0.016}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9760954953729187, "mis": 0.006}, "spectral": {"ari": 0.913761649096531, "mis": 0.022}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9760954953729187, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 0.9840315351583733, "mis": 0.004}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9853837261435435, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9853837261435435}, "pooled_lasso": {"mse": 2.055950400468678}, "full_gmm": {"ari": 0.9919999775871758, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9919999775871758, "mis": 0.002}, "spectral": {"ari": 0.9760961180430352, "mis": 0.006}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 0.9919999775871758, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.3385324031719792, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.058261387282521}, "pooled_lasso": {"mse": 2.2278183126482918}, "full_gmm": {"ari": 0.944670755549504, "mis": 0.014}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9681910610406228, "mis": 0.008}, "spectral": {"ari": 0.9291509906616221, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 0.9681910610406228, "mis": 0.008}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9368975816783913, "mis": 0.016, "mse": 1.131633220273132, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.9524808008370812, "mis": 0.012, "mse": 0.9525745017393928}, "pooled_lasso": {"mse": 1.9014883403360923}, "full_gmm": {"ari": 0.9137632274694563, "mis": 0.022}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9368976028929478, "mis": 0.016}, "spectral": {"ari": 0.8833663282841224, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9291540783785875, "mis": 0.018}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 0.9524808008370812, "mis": 0.012}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9603205123301661, "mis": 0.01, "mse": 1.2168698676725391, "edge_fdr": 0.16666666666666666, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.9919999740011123, "mis": 0.002, "mse": 1.014532192177216}, "pooled_lasso": {"mse": 1.9394114652342322}, "full_gmm": {"ari": 0.9368975773478951, "mis": 0.016}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9524808202447418, "mis": 0.012}, "spectral": {"ari": 0.9291540530311222, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.9603205123301661, "mis": 0.01}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 0.9919999740011123, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999711388391, "mis": 0.002, "mse": 1.0276109779929916, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9919999711388391, "mis": 0.002, "mse": 0.9996090315074618}, "pooled_lasso": {"mse": 2.0489365850481756}, "full_gmm": {"ari": 0.9291540530311222, "mis": 0.018}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9446731333289597, "mis": 0.014}, "spectral": {"ari": 0.9137632159435181, "mis": 0.022}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.9524807771912254, "mis": 0.012}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999711388391, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9296331037857383, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9296331037857383}, "pooled_lasso": {"mse": 1.796685253186371}, "full_gmm": {"ari": 0.9681923226362373, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9840320329363369, "mis": 0.004}, "spectral": {"ari": 0.9524808397867377, "mis": 0.012}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.9760961549067629, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0067769697648021, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0067769697648021}, "pooled_lasso": {"mse": 1.9132201641201232}, "full_gmm": {"ari": 0.9446731333289597, "mis": 0.014}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9760961002009502, "mis": 0.006}, "spectral": {"ari": 0.9137632274694563, "mis": 0.022}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8571428571428571, "size": 35, "ari": 0.9760961002009502, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1320369524401968, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1320369524401968}, "pooled_lasso": {"mse": 1.9771987393690684}, "full_gmm": {"ari": 0.9760961569711283, "mis": 0.006}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9681923644209095, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9681923644209095, "mis": 0.008, "mse": 1.162862881574988, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9446733477741408, "mis": 0.014, "mse": 0.9674824486855376}, "pooled_lasso": {"mse": 1.635271923210482}, "full_gmm": {"ari": 0.8909177658870303, "mis": 0.028}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9368978032951947, "mis": 0.016}, "spectral": {"ari": 0.9061161999126439, "mis": 0.024}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8571428571428571, "size": 35, "ari": 0.9368978032951947, "mis": 0.016}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 0.9681923818182128, "mis": 0.008}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999982810025, "mis": 0.002, "mse": 1.1703950320532894, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.9919999982810025, "mis": 0.002, "mse": 1.0510558593116581}, "pooled_lasso": {"mse": 1.9314116462370154}, "full_gmm": {"ari": 0.9291543286474161, "mis": 0.018}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9603206327564754, "mis": 0.01}, "spectral": {"ari": 0.9214429248618915, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9603206327564754, "mis": 0.01}, "marginal_screening": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999982810025, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.922739391144941, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.922739391144941}, "pooled_lasso": {"mse": 1.728420259702691}, "full_gmm": {"ari": 0.9840320488565437, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9919999904673683, "mis": 0.002}, "spectral": {"ari": 0.9524808956156886, "mis": 0.012}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.9919999904673683, "mis": 0.002}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 5, "ari": 0.9603205790705823, "mis": 0.01}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0145148513772788, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0145148513772788}, "pooled_lasso": {"mse": 1.9350285525574618}, "full_gmm": {"ari": 0.9840320050933414, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9603204981335206, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 0.9840320089020589, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0388338575525362, "edge_fdr": 0.2, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.012201756496118}, "pooled_lasso": {"mse": 1.9270609166711854}, "full_gmm": {"ari": 0.9603203608171655, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9524807234505566, "mis": 0.012}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9919998665493138, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.017072384990334, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.017072384990334}, "pooled_lasso": {"mse": 1.8312401603296085}, "full_gmm": {"ari": 0.9603205123301661, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9840320165194881, "mis": 0.004}, "spectral": {"ari": 0.9291540783785875, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.9840320165194881, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2383316949712673, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0160936821256188}, "pooled_lasso": {"mse": 1.8491297737039434}, "full_gmm": {"ari": 0.9681923030151443, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9760961377037042, "mis": 0.006}, "spectral": {"ari": 0.9446731746254289, "mis": 0.014}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.9760961377037042, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9919005201661832, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9798391265266998}, "pooled_lasso": {"mse": 1.875815430904309}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9681923665792226, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4444444444444444, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919997667277575, "mis": 0.002, "mse": 1.1623572778892606, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9919997667277575, "mis": 0.002, "mse": 0.9865626323433594}, "pooled_lasso": {"mse": 1.816032211581127}, "full_gmm": {"ari": 0.9524797422833535, "mis": 0.012}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9760954953729187, "mis": 0.006}, "spectral": {"ari": 0.9368965860216912, "mis": 0.016}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.9603197549983711, "mis": 0.01}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919997667277575, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9840320099978856, "mis": 0.004, "mse": 1.0337371020268638, "edge_fdr": 0.2727272727272727, "edge_power": 1.0}, "oracle": {"ari": 0.9840320099978856, "mis": 0.004, "mse": 1.0303273185794124}, "pooled_lasso": {"mse": 1.9646633589652454}, "full_gmm": {"ari": 0.9524808008370812, "mis": 0.012}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9681922733790723, "mis": 0.008}, "spectral": {"ari": 0.9291540783785875, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.9603205034368664, "mis": 0.01}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9840320099978856, "mis": 0.004}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999711388391, "mis": 0.002, "mse": 1.2284242642269987, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9919999711388391, "mis": 0.002, "mse": 1.056221862950185}, "pooled_lasso": {"mse": 1.860249896851559}, "full_gmm": {"ari": 0.9760961032975123, "mis": 0.006}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9840320089020589, "mis": 0.004}, "spectral": {"ari": 0.9524807862416307, "mis": 0.012}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.9919999711388391, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999711388391, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9835681279866849, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9870922855766529}, "pooled_lasso": {"mse": 1.7960254651851075}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.99199998169963, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0705002348521864, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0705002348521864}, "pooled_lasso": {"mse": 2.0150575882269695}, "full_gmm": {"ari": 0.9603206441789871, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9840320634059188, "mis": 0.004}, "spectral": {"ari": 0.9368977927366425, "mis": 0.016}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.9840320634059188, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9920000001562724, "mis": 0.002, "mse": 1.0552442393257089, "edge_fdr": 0.2, "edge_power": 1.0}, "oracle": {"ari": 0.9920000001562724, "mis": 0.002, "mse": 0.9767978975393308}, "pooled_lasso": {"mse": 1.820244204383653}, "full_gmm": {"ari": 0.9137635191633288, "mis": 0.022}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9681923880397061, "mis": 0.008}, "spectral": {"ari": 0.87584770100703, "mis": 0.032}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.9681923880397061, "mis": 0.008}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9920000001562724, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0562529712313897, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0182959167371082}, "pooled_lasso": {"mse": 1.8958368302081525}, "full_gmm": {"ari": 0.984032001021952, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9603204882611346, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999681285151, "mis": 0.002, "mse": 1.2477004305961443, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9919999681285151, "mis": 0.002, "mse": 1.0598064834174803}, "pooled_lasso": {"mse": 1.7816205646695082}, "full_gmm": {"ari": 0.9446731262755622, "mis": 0.014}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9603204832025548, "mis": 0.01}, "spectral": {"ari": 0.9214425803768571, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.9603204832025548, "mis": 0.01}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999681285151, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9603199793778593, "mis": 0.01, "mse": 1.2782369769664546, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9681919294249135, "mis": 0.008, "mse": 1.020601592033799}, "pooled_lasso": {"mse": 1.9309813566608498}, "full_gmm": {"ari": 0.9214409606045143, "mis": 0.02}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9291531268164688, "mis": 0.018}, "spectral": {"ari": 0.913761649096531, "mis": 0.022}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.9291531268164688, "mis": 0.018}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 5, "ari": 0.9760957936373286, "mis": 0.006}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9681923886528624, "mis": 0.008, "mse": 1.2506600313152392, "edge_fdr": 0.2857142857142857, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.976096191770377, "mis": 0.006, "mse": 1.0178169567595305}, "pooled_lasso": {"mse": 1.9079937682931614}, "full_gmm": {"ari": 0.8683606571566215, "mis": 0.034}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9291543067963083, "mis": 0.018}, "spectral": {"ari": 0.8534828943800224, "mis": 0.038}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8571428571428571, "size": 35, "ari": 0.9291543067963083, "mis": 0.018}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.976096191770377, "mis": 0.006}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0131429532649705, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0131429532649705}, "pooled_lasso": {"mse": 2.0214089088418152}, "full_gmm": {"ari": 0.9603206441789871, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9919999854008352, "mis": 0.002}, "spectral": {"ari": 0.9214427839870392, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 0.9840320434389982, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999681285151, "mis": 0.002, "mse": 1.108493074736125, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 0.9919999681285151, "mis": 0.002, "mse": 1.1104346093721105}, "pooled_lasso": {"mse": 1.8272802528222518}, "full_gmm": {"ari": 0.9603204882611346, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9760960971535391, "mis": 0.006}, "spectral": {"ari": 0.9524807741255678, "mis": 0.012}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8387096774193549, "size": 31, "ari": 0.9760960971535391, "mis": 0.006}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 5, "ari": 0.984032001021952, "mis": 0.004}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999740011123, "mis": 0.002, "mse": 1.2882960063195452, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.9919999740011123, "mis": 0.002, "mse": 1.060839936704864}, "pooled_lasso": {"mse": 1.9318146878290632}, "full_gmm": {"ari": 0.9214426458779075, "mis": 0.02}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9524807955118803, "mis": 0.012}, "spectral": {"ari": 0.8985007176441083, "mis": 0.026}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 0.9524807955118803, "mis": 0.012}, "marginal_screening": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9524808807149532, "mis": 0.012}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9681923487976571, "mis": 0.008, "mse": 1.4518605552282264, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9919999982810025, "mis": 0.002, "mse": 1.1666038968567445}, "pooled_lasso": {"mse": 2.0330537141328366}, "full_gmm": {"ari": 0.9603206094218953, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9760961872484464, "mis": 0.006}, "spectral": {"ari": 0.9137635085240733, "mis": 0.022}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8780487804878049, "size": 41, "ari": 0.9760961872484464, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999982810025, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9840320634059188, "mis": 0.004, "mse": 1.0874222905897906, "edge_fdr": 0.125, "edge_power": 0.875}, "oracle": {"ari": 0.9840320634059188, "mis": 0.004, "mse": 1.0684922205667569}, "pooled_lasso": {"mse": 2.103503651127463}, "full_gmm": {"ari": 0.9603206402626981, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.976096191770377, "mis": 0.006}, "spectral": {"ari": 0.9524809617284288, "mis": 0.012}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.9681923833306654, "mis": 0.008}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 0.9919999997943784, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0811290092416392, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0811290092416392}, "pooled_lasso": {"mse": 1.9122218613022819}, "full_gmm": {"ari": 0.9681923487976571, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9760961731911297, "mis": 0.006}, "spectral": {"ari": 0.9368977242276101, "mis": 0.016}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.9760961731911297, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999691484065, "mis": 0.002, "mse": 1.2053057855012455, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0146765369870947}, "pooled_lasso": {"mse": 1.6922431976117696}, "full_gmm": {"ari": 0.9137632274694563, "mis": 0.022}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9524807741255678, "mis": 0.012}, "spectral": {"ari": 0.9137631944875325, "mis": 0.022}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.9446731333289597, "mis": 0.014}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999854008352, "mis": 0.002, "mse": 1.302620140706028, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.089388891789942}, "pooled_lasso": {"mse": 1.9685191627663994}, "full_gmm": {"ari": 0.9919999730634713, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9446731604048887, "mis": 0.014}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.9919999730634713, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.991999997738161, "mis": 0.002, "mse": 1.1365769120258438, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.991999997738161, "mis": 0.002, "mse": 0.9406961021202894}, "pooled_lasso": {"mse": 1.8620445784746715}, "full_gmm": {"ari": 0.9603206013445343, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9681923689419211, "mis": 0.008}, "spectral": {"ari": 0.9603206013445343, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.9681923689419211, "mis": 0.008}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.991999997738161, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0144426293015718, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0067903919741827}, "pooled_lasso": {"mse": 1.869941116600698}, "full_gmm": {"ari": 0.9603204832025548, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9524807955118803, "mis": 0.012}, "spectral": {"ari": 0.9214426611426249, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9291540810007382, "mis": 0.018}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9665831699769292, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9712203680996061}, "pooled_lasso": {"mse": 1.8316148147327966}, "full_gmm": {"ari": 0.9919999997943784, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9681923886528624, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.9919999997943784, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 5, "K": 2, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9386564832398908, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9386564832398908}, "pooled_lasso": {"mse": 1.7918190721175538}, "full_gmm": {"ari": 0.9840320153662032, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9919999740011123, "mis": 0.002}, "spectral": {"ari": 0.9681922769435793, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.9919999740011123, "mis": 0.002}, "marginal_screening": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9681922876370956, "mis": 0.008}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8868108196902788, "mis": 0.038, "mse": 1.1295544559518451, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 0.8868108196902788, "mis": 0.038, "mse": 1.0213026859506553}, "pooled_lasso": {"mse": 2.6652692101549547}, "full_gmm": {"ari": 0.5901114762159699, "mis": 0.154}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7879191947358744, "mis": 0.074}, "spectral": {"ari": 0.6218949808768287, "mis": 0.142}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8913043478260869, "size": 46, "ari": 0.7782048688743347, "mis": 0.078}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652, "mse": 4.209947023264789}, "oracle": {"ari": 0.8236405865881019, "mis": 0.062, "mse": 1.1290806424278426}, "pooled_lasso": {"mse": 2.3293847681089246}, "full_gmm": {"ari": 0.4712576713579937, "mis": 0.23}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7408473215834024, "mis": 0.094}, "spectral": {"ari": 0.31487580893917355, "mis": 0.368}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.40516782143944435, "mis": 0.282}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8928148314544436, "mis": 0.036, "mse": 1.2273689855932235, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.8928148314544436, "mis": 0.036, "mse": 1.060572373349362}, "pooled_lasso": {"mse": 2.038582310800909}, "full_gmm": {"ari": 0.3497733153448764, "mis": 0.312}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7568464832330674, "mis": 0.086}, "spectral": {"ari": 0.5983385892385408, "mis": 0.15}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 0.7830483151845822, "mis": 0.076}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.634}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8569418226425364, "mis": 0.052, "mse": 1.171509937650297, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 0.8569418226425364, "mis": 0.052, "mse": 0.9044681149250239}, "pooled_lasso": {"mse": 2.0291413792437485}, "full_gmm": {"ari": 0.6197762236141185, "mis": 0.148}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7989502433406487, "mis": 0.074}, "spectral": {"ari": 0.6289761133220665, "mis": 0.142}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 0.7700045957401818, "mis": 0.084}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.604}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8437488961941368, "mis": 0.054, "mse": 1.8191986370138797, "edge_fdr": 0.23076923076923078, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.8437488961941368, "mis": 0.054, "mse": 1.0791868411650793}, "pooled_lasso": {"mse": 3.1306914855051655}, "full_gmm": {"ari": 0.6009398581241595, "mis": 0.15}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7305331192463376, "mis": 0.096}, "spectral": {"ari": 0.6180801892287998, "mis": 0.142}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9038461538461539, "size": 52, "ari": 0.7360838482409818, "mis": 0.094}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8827103653837337, "mis": 0.04, "mse": 1.4874376322355856, "edge_fdr": 0.15384615384615385, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.888352513319099, "mis": 0.038, "mse": 1.105346870046546}, "pooled_lasso": {"mse": 2.3297527144910175}, "full_gmm": {"ari": 0.6413137564181132, "mis": 0.134}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7688233248825221, "mis": 0.082}, "spectral": {"ari": 0.6011461921458472, "mis": 0.154}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.7650131716752911, "mis": 0.084}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.6933469233086719, "mis": 0.12, "mse": 1.4476247008671823, "edge_fdr": 0.3333333333333333, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.7540259581088161, "mis": 0.092, "mse": 1.061792256410441}, "pooled_lasso": {"mse": 2.2737636532024883}, "full_gmm": {"ari": 0.3777179284124224, "mis": 0.338}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6969729510430555, "mis": 0.114}, "spectral": {"ari": 0.5595574056120557, "mis": 0.18}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 0.707261005717272, "mis": 0.11}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8814572725124775, "mis": 0.044, "mse": 1.6751197200209726, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8814572725124775, "mis": 0.044, "mse": 1.0360875284707345}, "pooled_lasso": {"mse": 2.4444662643064623}, "full_gmm": {"ari": 0.519126447729811, "mis": 0.216}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7539144571395675, "mis": 0.094}, "spectral": {"ari": 0.5890483294514786, "mis": 0.17}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8780487804878049, "size": 41, "ari": 0.7294269290540641, "mis": 0.106}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.632}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8309689277781276, "mis": 0.06, "mse": 1.1786076586385221, "edge_fdr": 0.125, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.8051836051657102, "mis": 0.07, "mse": 1.0005883132199997}, "pooled_lasso": {"mse": 2.425867402258593}, "full_gmm": {"ari": 0.29894184505989707, "mis": 0.418}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6802549868614008, "mis": 0.12}, "spectral": {"ari": 0.5308974495570601, "mis": 0.19}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.6803850209268555, "mis": 0.12}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8892004567083632, "mis": 0.038, "mse": 1.2678365455344685, "edge_fdr": 0.25, "edge_power": 1.0}, "oracle": {"ari": 0.8892004567083632, "mis": 0.038, "mse": 1.0465354153801518}, "pooled_lasso": {"mse": 2.2527262352735944}, "full_gmm": {"ari": 0.40062849859165756, "mis": 0.276}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8169768689551886, "mis": 0.064}, "spectral": {"ari": 0.6215573840741689, "mis": 0.144}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.792397228879803, "mis": 0.074}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.658}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9050100665433441, "mis": 0.032, "mse": 1.275251691349345, "edge_fdr": 0.1, "edge_power": 0.75}, "oracle": {"ari": 0.9050100665433441, "mis": 0.032, "mse": 1.1028902102635278}, "pooled_lasso": {"mse": 2.053528532069343}, "full_gmm": {"ari": 0.6960770636637524, "mis": 0.11}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8553076630501721, "mis": 0.05}, "spectral": {"ari": 0.6410172297806263, "mis": 0.132}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8958333333333334, "size": 48, "ari": 0.8338697873149205, "mis": 0.058}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.622}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9252050812523356, "mis": 0.026, "mse": 1.6861014219214976, "edge_fdr": 0.2, "edge_power": 1.0}, "oracle": {"ari": 0.9252050812523356, "mis": 0.026, "mse": 1.0202249669992414}, "pooled_lasso": {"mse": 3.409191064944392}, "full_gmm": {"ari": 0.5066199087825064, "mis": 0.24}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7151266801309885, "mis": 0.112}, "spectral": {"ari": 0.5612127824988865, "mis": 0.2}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.8536509395106374, "mis": 0.052}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8772154681823906, "mis": 0.044, "mse": 1.3443347232883456, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.8772154681823906, "mis": 0.044, "mse": 1.0270462338233477}, "pooled_lasso": {"mse": 3.403269990303942}, "full_gmm": {"ari": 0.31517680821937066, "mis": 0.356}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7854890791912984, "mis": 0.08}, "spectral": {"ari": 0.5280004976430983, "mis": 0.192}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9019607843137255, "size": 51, "ari": 0.7558659975762846, "mis": 0.092}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8020829608221336, "mis": 0.072, "mse": 1.284540162224168, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.8020829608221336, "mis": 0.072, "mse": 0.9317801618716163}, "pooled_lasso": {"mse": 2.8241802198149264}, "full_gmm": {"ari": 0.35745571133388154, "mis": 0.312}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7386362725887137, "mis": 0.098}, "spectral": {"ari": 0.602328587295402, "mis": 0.156}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8913043478260869, "size": 46, "ari": 0.7290103447700075, "mis": 0.102}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9463852536119308, "mis": 0.018, "mse": 1.141386873017104, "edge_fdr": 0.21428571428571427, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.9463852536119308, "mis": 0.018, "mse": 0.8867179401986112}, "pooled_lasso": {"mse": 2.9733980448726953}, "full_gmm": {"ari": 0.2936370385052948, "mis": 0.398}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7756189470765782, "mis": 0.08}, "spectral": {"ari": 0.649539418129096, "mis": 0.13}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 0.8377535106558872, "mis": 0.056}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9394481136769594, "mis": 0.02, "mse": 1.109986048078893, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.9394481136769594, "mis": 0.02, "mse": 1.0938965324205883}, "pooled_lasso": {"mse": 2.666785495191869}, "full_gmm": {"ari": 0.6129605786816797, "mis": 0.148}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.9220622979133861, "mis": 0.026}, "spectral": {"ari": 0.7215346778597268, "mis": 0.1}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9105795147148422, "mis": 0.03}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8177214287770173, "mis": 0.064, "mse": 2.276102160760539, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.8177214287770173, "mis": 0.064, "mse": 0.9945556919866253}, "pooled_lasso": {"mse": 3.7550583104769135}, "full_gmm": {"ari": 0.419092728969977, "mis": 0.28}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.658558484077734, "mis": 0.132}, "spectral": {"ari": 0.5723926528989777, "mis": 0.176}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.6841844425334631, "mis": 0.12}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8570031098629691, "mis": 0.05, "mse": 1.2337707000682376, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 0.8570031098629691, "mis": 0.05, "mse": 1.0099902268326957}, "pooled_lasso": {"mse": 3.196073417803597}, "full_gmm": {"ari": 0.3857793083164837, "mis": 0.306}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7824244822030443, "mis": 0.078}, "spectral": {"ari": 0.4766610880558631, "mis": 0.224}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.7796855455669428, "mis": 0.08}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8887195792139532, "mis": 0.038, "mse": 1.6436884786462407, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.8887195792139532, "mis": 0.038, "mse": 1.0211731871128078}, "pooled_lasso": {"mse": 3.145899926030406}, "full_gmm": {"ari": 0.61515863144773, "mis": 0.15}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8440083191750607, "mis": 0.054}, "spectral": {"ari": 0.6413309168567453, "mis": 0.134}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8913043478260869, "size": 46, "ari": 0.8328576652153241, "mis": 0.058}, "marginal_screening": {"tpr": 0.2, "fdr": 0.0, "size": 1, "ari": 0.26599482354632414, "mis": 0.37}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9171587295371443, "mis": 0.028, "mse": 1.4377798906872308, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.9171587295371443, "mis": 0.028, "mse": 0.9863415881580923}, "pooled_lasso": {"mse": 2.9365744051023386}, "full_gmm": {"ari": 0.5320232784488222, "mis": 0.182}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.894335798713446, "mis": 0.036}, "spectral": {"ari": 0.6534818578551131, "mis": 0.128}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.8825515374967389, "mis": 0.04}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9409155717697463, "mis": 0.02, "mse": 1.2885965251983715, "edge_fdr": 0.2, "edge_power": 1.0}, "oracle": {"ari": 0.9409155717697463, "mis": 0.02, "mse": 1.1145841665195444}, "pooled_lasso": {"mse": 2.329929327310287}, "full_gmm": {"ari": 0.620771204990978, "mis": 0.14}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7486570749868855, "mis": 0.09}, "spectral": {"ari": 0.5815429174170058, "mis": 0.158}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 0.747466665642883, "mis": 0.09}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.658}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.7998207483280813, "mis": 0.07, "mse": 1.2684226615298544, "edge_fdr": 0.09090909090909091, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.7998207483280813, "mis": 0.07, "mse": 1.0942826638068204}, "pooled_lasso": {"mse": 2.056937008467231}, "full_gmm": {"ari": 0.3037347842174764, "mis": 0.408}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7282355018332081, "mis": 0.098}, "spectral": {"ari": 0.6010707684952333, "mis": 0.15}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8936170212765957, "size": 47, "ari": 0.7330145414421063, "mis": 0.096}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.800522375838564, "mis": 0.07, "mse": 2.4929500151364605, "edge_fdr": 0.2222222222222222, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.8004403439225782, "mis": 0.07, "mse": 1.0286944808633673}, "pooled_lasso": {"mse": 3.036987284306846}, "full_gmm": {"ari": 0.5205390671751835, "mis": 0.19}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7368794055528081, "mis": 0.094}, "spectral": {"ari": 0.5823332306118846, "mis": 0.16}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 0.7022501732592944, "mis": 0.108}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8885031106270521, "mis": 0.038, "mse": 1.4141845398860868, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.8885031106270521, "mis": 0.038, "mse": 1.0693342868982874}, "pooled_lasso": {"mse": 3.059233257131973}, "full_gmm": {"ari": 0.23265837001283488, "mis": 0.474}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7465044301232371, "mis": 0.09}, "spectral": {"ari": 0.5819395058175617, "mis": 0.158}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.7675289545105483, "mis": 0.082}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.642}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8466300938768861, "mis": 0.056, "mse": 1.388231692080395, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 0.8466300938768861, "mis": 0.056, "mse": 1.0727767842515543}, "pooled_lasso": {"mse": 2.055355729738571}, "full_gmm": {"ari": 0.5936086082939745, "mis": 0.176}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7604353809911991, "mis": 0.092}, "spectral": {"ari": 0.6047024191747139, "mis": 0.16}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.7598719229168117, "mis": 0.092}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8384988627729643, "mis": 0.056, "mse": 1.3433313429861753, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8384988627729643, "mis": 0.056, "mse": 0.9564185086556901}, "pooled_lasso": {"mse": 2.186288779212933}, "full_gmm": {"ari": 0.43800891448628143, "mis": 0.276}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7548607760768691, "mis": 0.088}, "spectral": {"ari": 0.4970024995570239, "mis": 0.21}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.7498623937182722, "mis": 0.09}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8271346116253945, "mis": 0.064, "mse": 1.2235732250839961, "edge_fdr": 0.18181818181818182, "edge_power": 0.75}, "oracle": {"ari": 0.8271346116253945, "mis": 0.064, "mse": 1.1107027212213274}, "pooled_lasso": {"mse": 2.5252863530939083}, "full_gmm": {"ari": 0.423851377589807, "mis": 0.33}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7648932899445953, "mis": 0.086}, "spectral": {"ari": 0.5324964404319429, "mis": 0.2}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8913043478260869, "size": 46, "ari": 0.7409402275406917, "mis": 0.096}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8719550227841306, "mis": 0.044, "mse": 1.304508246917588, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8719550227841306, "mis": 0.044, "mse": 0.9943783026308556}, "pooled_lasso": {"mse": 3.0291893228088003}, "full_gmm": {"ari": 0.4787287494309275, "mis": 0.226}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8068003188077224, "mis": 0.068}, "spectral": {"ari": 0.6425066165460104, "mis": 0.134}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.7964022434270192, "mis": 0.072}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.642}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9028685915153118, "mis": 0.034, "mse": 1.5452273062490753, "edge_fdr": 0.0, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.9028685915153118, "mis": 0.034, "mse": 1.0565868708232142}, "pooled_lasso": {"mse": 3.5368903843599244}, "full_gmm": {"ari": 0.4083404960472675, "mis": 0.28}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8362432737887466, "mis": 0.058}, "spectral": {"ari": 0.6374585753140292, "mis": 0.136}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.8414764935818023, "mis": 0.056}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9290380891876424, "mis": 0.024, "mse": 1.1564160387238542, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.9290380891876424, "mis": 0.024, "mse": 0.9652587973615061}, "pooled_lasso": {"mse": 3.2865771633761787}, "full_gmm": {"ari": 0.3823682087225545, "mis": 0.346}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8475955102304057, "mis": 0.054}, "spectral": {"ari": 0.6854291179447423, "mis": 0.12}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.8304264082698972, "mis": 0.06}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.612}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7027882366198921, "mis": 0.112, "mse": 1.8497020656123637, "edge_fdr": 0.0, "edge_power": 0.5555555555555556}, "oracle": {"ari": 0.6868629516985626, "mis": 0.12, "mse": 0.9576808099080872}, "pooled_lasso": {"mse": 2.436297916327858}, "full_gmm": {"ari": 0.4209663909257692, "mis": 0.306}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6697276091111821, "mis": 0.126}, "spectral": {"ari": 0.5337633702103358, "mis": 0.192}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.6712611212943065, "mis": 0.126}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.642}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8627800880680947, "mis": 0.048, "mse": 1.2775881446055108, "edge_fdr": 0.09090909090909091, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.8627800880680947, "mis": 0.048, "mse": 1.0685599757163422}, "pooled_lasso": {"mse": 2.6154101717022975}, "full_gmm": {"ari": 0.32402313668372684, "mis": 0.352}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7284023605885699, "mis": 0.098}, "spectral": {"ari": 0.6734213296421871, "mis": 0.12}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 0.737911208449796, "mis": 0.094}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.664}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8157864030360268, "mis": 0.064, "mse": 1.9611375889019331, "edge_fdr": 0.4, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.8105991516740291, "mis": 0.066, "mse": 1.095495926896998}, "pooled_lasso": {"mse": 3.185048158498619}, "full_gmm": {"ari": 0.5489606423581801, "mis": 0.174}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7316418347319179, "mis": 0.096}, "spectral": {"ari": 0.5821531742476103, "mis": 0.158}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.7213977381700605, "mis": 0.1}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8610906376747612, "mis": 0.048, "mse": 1.4254526226887747, "edge_fdr": 0.15384615384615385, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8610906376747612, "mis": 0.048, "mse": 1.0307909492694787}, "pooled_lasso": {"mse": 2.7293009137409854}, "full_gmm": {"ari": 0.570096451144806, "mis": 0.16}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7559789563370001, "mis": 0.086}, "spectral": {"ari": 0.5965978912751378, "mis": 0.152}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8913043478260869, "size": 46, "ari": 0.7473100294858899, "mis": 0.09}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7539691716935212, "mis": 0.09, "mse": 2.2198959451048657, "edge_fdr": 0.14285714285714285, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.7769111503466571, "mis": 0.08, "mse": 1.014040283371781}, "pooled_lasso": {"mse": 3.037882338501372}, "full_gmm": {"ari": 0.3341118374799803, "mis": 0.38}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.540789604635003, "mis": 0.186}, "spectral": {"ari": 0.30166728178681995, "mis": 0.42}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8571428571428571, "size": 35, "ari": 0.5452503890706807, "mis": 0.188}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.628}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9048023724771348, "mis": 0.032, "mse": 1.1749984358719112, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.9048023724771348, "mis": 0.032, "mse": 1.0370860776313775}, "pooled_lasso": {"mse": 3.06714782113839}, "full_gmm": {"ari": 0.415032287987555, "mis": 0.38}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7844686837374345, "mis": 0.076}, "spectral": {"ari": 0.6113100877775814, "mis": 0.15}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 0.7891702532960534, "mis": 0.074}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.895539533855233, "mis": 0.036, "mse": 1.565071734422834, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.895539533855233, "mis": 0.036, "mse": 1.0281025084383488}, "pooled_lasso": {"mse": 3.6265847710279293}, "full_gmm": {"ari": 0.666323973464458, "mis": 0.124}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.8138467566409313, "mis": 0.066}, "spectral": {"ari": 0.6762034190278764, "mis": 0.12}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 0.7929228205595608, "mis": 0.074}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8593959819368167, "mis": 0.048, "mse": 1.2123102159889785, "edge_fdr": 0.15384615384615385, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8593959819368167, "mis": 0.048, "mse": 1.0264815678563328}, "pooled_lasso": {"mse": 2.0505687274589937}, "full_gmm": {"ari": 0.42852913838429685, "mis": 0.386}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7334096558471275, "mis": 0.096}, "spectral": {"ari": 0.6032121831981956, "mis": 0.152}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.7791263567717933, "mis": 0.078}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.85639257256051, "mis": 0.05, "mse": 1.3870023737066743, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8622961729946063, "mis": 0.048, "mse": 1.1309990189633234}, "pooled_lasso": {"mse": 2.241063406984737}, "full_gmm": {"ari": 0.5471279859569536, "mis": 0.174}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7588172256465414, "mis": 0.086}, "spectral": {"ari": 0.6083746713193623, "mis": 0.146}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.7372348881408264, "mis": 0.094}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8833495689938693, "mis": 0.04, "mse": 1.2753904830745582, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8833495689938693, "mis": 0.04, "mse": 1.0561229143715731}, "pooled_lasso": {"mse": 2.3193599726462155}, "full_gmm": {"ari": 0.29986135835768535, "mis": 0.398}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7529634907289106, "mis": 0.088}, "spectral": {"ari": 0.6148480124953453, "mis": 0.144}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8958333333333334, "size": 48, "ari": 0.7482601373292638, "mis": 0.09}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8647643778831939, "mis": 0.048, "mse": 1.422111266426084, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8647643778831939, "mis": 0.048, "mse": 1.0171462712560186}, "pooled_lasso": {"mse": 2.0705543615636053}, "full_gmm": {"ari": 0.5876686553509769, "mis": 0.158}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.778120241953635, "mis": 0.082}, "spectral": {"ari": 0.6229268176416217, "mis": 0.144}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 0.7823467321020885, "mis": 0.08}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8586908757675925, "mis": 0.05, "mse": 1.1829682252095357, "edge_fdr": 0.2, "edge_power": 1.0}, "oracle": {"ari": 0.8586908757675925, "mis": 0.05, "mse": 1.0414657609572946}, "pooled_lasso": {"mse": 2.163004029325756}, "full_gmm": {"ari": 0.265832606003759, "mis": 0.454}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7006507295353775, "mis": 0.11}, "spectral": {"ari": 0.5244906603427318, "mis": 0.19}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8780487804878049, "size": 41, "ari": 0.7139166757935808, "mis": 0.106}, "marginal_screening": {"tpr": 0.2, "fdr": 0.0, "size": 1, "ari": 0.2589626233976032, "mis": 0.368}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.6881664658101684, "mis": 0.118, "mse": 2.1311614938297923, "edge_fdr": 0.125, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.7228430773566713, "mis": 0.102, "mse": 1.0195561109868296}, "pooled_lasso": {"mse": 2.7929763987572676}, "full_gmm": {"ari": 0.3211615154924862, "mis": 0.32}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6029139838750451, "mis": 0.154}, "spectral": {"ari": 0.5179633396329615, "mis": 0.194}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8958333333333334, "size": 48, "ari": 0.6017219710677857, "mis": 0.154}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.658}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8234613031504372, "mis": 0.062, "mse": 1.3543339655952222, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8234613031504372, "mis": 0.062, "mse": 0.9849955742266463}, "pooled_lasso": {"mse": 2.9270253604860237}, "full_gmm": {"ari": 0.5148053947494965, "mis": 0.188}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7668041766865682, "mis": 0.084}, "spectral": {"ari": 0.5715009235169625, "mis": 0.162}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.7608027776495907, "mis": 0.086}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.622}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8141016966593085, "mis": 0.066, "mse": 1.7197957737179908, "edge_fdr": 0.3125, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8141016966593085, "mis": 0.066, "mse": 0.9857825741731161}, "pooled_lasso": {"mse": 2.824451221944475}, "full_gmm": {"ari": 0.3532820396324344, "mis": 0.352}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.771435301269553, "mis": 0.082}, "spectral": {"ari": 0.3828923011485932, "mis": 0.292}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.7658572615669434, "mis": 0.084}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.7678964693800271, "mis": 0.082, "mse": 1.3103346807420175, "edge_fdr": 0.35294117647058826, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.7678964693800271, "mis": 0.082, "mse": 0.9820632554938145}, "pooled_lasso": {"mse": 2.2923705969036736}, "full_gmm": {"ari": 0.2563973834383908, "mis": 0.394}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.6518127591687456, "mis": 0.128}, "spectral": {"ari": 0.5824086778070264, "mis": 0.158}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.6577105508251756, "mis": 0.126}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.830886983648804, "mis": 0.06, "mse": 1.6148261924568652, "edge_fdr": 0.0, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.830886983648804, "mis": 0.06, "mse": 0.9837264436044887}, "pooled_lasso": {"mse": 2.5074835014314116}, "full_gmm": {"ari": 0.41853864555248554, "mis": 0.264}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7860046896659285, "mis": 0.076}, "spectral": {"ari": 0.575906764410454, "mis": 0.164}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.7596215960142184, "mis": 0.086}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9169145208030269, "mis": 0.028, "mse": 1.5588782641554462, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.9169145208030269, "mis": 0.028, "mse": 1.0482705298608586}, "pooled_lasso": {"mse": 2.0834007514121384}, "full_gmm": {"ari": 0.24481479341682316, "mis": 0.44}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7953452900113377, "mis": 0.072}, "spectral": {"ari": 0.569926506704365, "mis": 0.164}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.7950755146043267, "mis": 0.072}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.628, "mse": 5.71280083913042}, "oracle": {"ari": 0.6912243573481844, "mis": 0.112, "mse": 0.9829794259968444}, "pooled_lasso": {"mse": 5.335719468882686}, "full_gmm": {"ari": 0.340265421119248, "mis": 0.354}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.58894469126311, "mis": 0.154}, "spectral": {"ari": 0.3721870025053669, "mis": 0.29}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.5520488089467058, "mis": 0.176}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.628}}}
{"n": 500, "p": 500, "s0": 5, "K": 3, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.824084187050506, "mis": 0.064, "mse": 2.242617045774764, "edge_fdr": 0.1, "edge_power": 1.0}, "oracle": {"ari": 0.8401158963497318, "mis": 0.058, "mse": 0.957527465834034}, "pooled_lasso": {"mse": 3.3834016388464114}, "full_gmm": {"ari": 0.4015703339851194, "mis": 0.326}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.7002320264085166, "mis": 0.116}, "spectral": {"ari": 0.4982528962887989, "mis": 0.212}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8913043478260869, "size": 46, "ari": 0.7009046775994626, "mis": 0.116}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5679295633913986, "edge_fdr": 0.23076923076923078, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0342469175336764}, "pooled_lasso": {"mse": 2.365455935406103}, "full_gmm": {"ari": 0.9919999691484065, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840320040385563, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0404890529592228, "edge_fdr": 0.05263157894736842, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0404890529592228}, "pooled_lasso": {"mse": 2.7265778988765845}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7560975609756098, "size": 41, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.1472919564224995, "edge_fdr": 0.10526315789473684, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1472919564224995}, "pooled_lasso": {"mse": 2.712470682566913}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999982810025, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0603773753732284, "edge_fdr": 0.05263157894736842, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0603773753732284}, "pooled_lasso": {"mse": 2.589649979012318}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.1225470469098187, "edge_fdr": 0.0, "edge_power": 0.9375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9707831023271837}, "pooled_lasso": {"mse": 2.4917203532965955}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.7448018925799105, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9993792078523668}, "pooled_lasso": {"mse": 2.56024345682497}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.1, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.3220475190627243, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1567451073640487}, "pooled_lasso": {"mse": 2.8133313103823756}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.7, "fdr": 0.125, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.8380088457558441, "edge_fdr": 0.21428571428571427, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0515870707186654}, "pooled_lasso": {"mse": 2.8780928633446745}, "full_gmm": {"ari": 0.9919994334721989, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.976094824644038, "mis": 0.006}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 0.9919994334721989, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4531953112288034, "edge_fdr": 0.0, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.068103985069056}, "pooled_lasso": {"mse": 2.488910233453775}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9919999034306759, "mis": 0.002, "mse": 1.1515428631513387, "edge_fdr": 0.125, "edge_power": 0.875}, "oracle": {"ari": 0.9919999034306759, "mis": 0.002, "mse": 0.9888557103409868}, "pooled_lasso": {"mse": 2.5436701764683476}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9919999034306759, "mis": 0.002}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9919999034306759, "mis": 0.002}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.2007127758051952, "edge_fdr": 0.21739130434782608, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2007127758051952}, "pooled_lasso": {"mse": 2.511304412696175}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999740011123, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.2440918313363454, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.015208076372999}, "pooled_lasso": {"mse": 2.462710194012795}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.984032, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.1841050305204321, "edge_fdr": 0.0625, "edge_power": 0.9375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0224748184018477}, "pooled_lasso": {"mse": 2.4141266545085327}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7435897435897436, "size": 39, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.2682968367285916, "edge_fdr": 0.17647058823529413, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0538843211064348}, "pooled_lasso": {"mse": 2.7958382870962284}, "full_gmm": {"ari": 0.9919999691484065, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.984032001021952, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 56, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0626882969105709, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0626882969105709}, "pooled_lasso": {"mse": 2.639075137490518}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0475672672470637, "edge_fdr": 0.28, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0475672672470637}, "pooled_lasso": {"mse": 2.694831797796405}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.3055882276276825, "edge_fdr": 0.2727272727272727, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.099094480745178}, "pooled_lasso": {"mse": 2.665567731257558}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.782608695652174, "size": 46, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5578008540002408, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0828616083816118}, "pooled_lasso": {"mse": 2.4264259012961666}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999740011123, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.2540476854160614, "edge_fdr": 0.0, "edge_power": 0.8125}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9837586194469133}, "pooled_lasso": {"mse": 2.7178483227895964}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.624828730437715, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.119494387088725}, "pooled_lasso": {"mse": 2.5304197087232767}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999904673683, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7916666666666666, "size": 48, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.3312371854076808, "edge_fdr": 0.07692307692307693, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0187359446156892}, "pooled_lasso": {"mse": 2.8100786118477306}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999775871758, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4801555730643519, "edge_fdr": 0.0, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0413820481779221}, "pooled_lasso": {"mse": 2.331415105936839}, "full_gmm": {"ari": 0.9919999854008352, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999854008352, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 0.9919999854008352, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4197988820905842, "edge_fdr": 0.0, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.053794587316411}, "pooled_lasso": {"mse": 2.5454919994019467}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5031154692764404, "edge_fdr": 0.16666666666666666, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0008285424964014}, "pooled_lasso": {"mse": 2.7531486539331937}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7916666666666666, "size": 48, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4965462803001819, "edge_fdr": 0.09090909090909091, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.060351463969851}, "pooled_lasso": {"mse": 2.7283854411463833}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.2996099152341003, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9504013435558961}, "pooled_lasso": {"mse": 2.535834848665864}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6483276983341413, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.113788191692665}, "pooled_lasso": {"mse": 2.768740028832163}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999997943784, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.4967493433286667, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0023642303597586}, "pooled_lasso": {"mse": 2.2123582309715255}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999854008352, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0265499340225244, "edge_fdr": 0.2608695652173913, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0265499340225244}, "pooled_lasso": {"mse": 2.5299855495055854}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.9, "fdr": 0.1, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.2214402347511417, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0145498314992456}, "pooled_lasso": {"mse": 2.528848340318796}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5103497951212403, "edge_fdr": 0.0, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0951697142886254}, "pooled_lasso": {"mse": 2.671990444260861}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7560975609756098, "size": 41, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.9, "fdr": 0.1, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.364666718062615, "edge_fdr": 0.058823529411764705, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.070303218224783}, "pooled_lasso": {"mse": 2.61135794536304}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0005936172460135, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0005936172460135}, "pooled_lasso": {"mse": 2.2127293659139124}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7560975609756098, "size": 41, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 0.9, "fdr": 0.1, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.2201302656342796, "edge_fdr": 0.05555555555555555, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0740112542170703}, "pooled_lasso": {"mse": 2.4874084881603884}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5351687089390398, "edge_fdr": 0.09090909090909091, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0606046618622895}, "pooled_lasso": {"mse": 2.478852673605293}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999691484065, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7435897435897436, "size": 39, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 0.8710554514411897, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.8710554514411897}, "pooled_lasso": {"mse": 2.360481199093013}, "full_gmm": {"ari": 0.9919999711388391, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9919999711388391, "mis": 0.002}, "spectral": {"ari": 0.9840320099978856, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 0.9919999711388391, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.6190593982207961, "edge_fdr": 0.07692307692307693, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1562895810667013}, "pooled_lasso": {"mse": 2.8450700695055957}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999034306759, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5318267913118955, "edge_fdr": 0.21428571428571427, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0368192001320462}, "pooled_lasso": {"mse": 2.681088056625403}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.2549497919774717, "edge_fdr": 0.0, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9858183889410572}, "pooled_lasso": {"mse": 2.522146812917337}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7435897435897436, "size": 39, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 0.9, "fdr": 0.1, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.2881557905063392, "edge_fdr": 0.1111111111111111, "edge_power": 0.8888888888888888}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0694923150493636}, "pooled_lasso": {"mse": 2.745506697818004}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999691484065, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6597908214521286, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0507018053996933}, "pooled_lasso": {"mse": 2.4917154611871495}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7916666666666666, "size": 48, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.2204218295605354, "edge_fdr": 0.0625, "edge_power": 0.9375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9631464487224373}, "pooled_lasso": {"mse": 2.643667273949088}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999711388391, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5384947021253184, "edge_fdr": 0.375, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0765755371492092}, "pooled_lasso": {"mse": 2.781779185941896}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999681285151, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.1059419866143214, "edge_fdr": 0.06666666666666667, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9504882015656378}, "pooled_lasso": {"mse": 2.4240474631883857}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999775871758, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.1878288789378657, "edge_fdr": 0.058823529411764705, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.000612096514238}, "pooled_lasso": {"mse": 2.4336786315434984}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.782608695652174, "size": 46, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.6287593879378588, "edge_fdr": 0.0, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.163778003576071}, "pooled_lasso": {"mse": 2.7042118883400352}, "full_gmm": {"ari": 0.9919999034306759, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9840318395231936, "mis": 0.004}, "spectral": {"ari": 0.9840318395231936, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 0.9840318395231936, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.1452768664311304, "edge_fdr": 0.10526315789473684, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1452768664311304}, "pooled_lasso": {"mse": 2.6449792257321167}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.3191031675921412, "edge_fdr": 0.17647058823529413, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0625578358553847}, "pooled_lasso": {"mse": 2.5288746046635695}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5577606854270094, "edge_fdr": 0.08333333333333333, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.117297235189247}, "pooled_lasso": {"mse": 2.637860820974387}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7560975609756098, "size": 41, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 2, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.2125059072429585, "edge_fdr": 0.06666666666666667, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.003088048449852}, "pooled_lasso": {"mse": 2.2839221900358617}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9765238153073095, "mis": 0.008, "mse": 1.1963939388827458, "edge_fdr": 0.125, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.9765238153073095, "mis": 0.008, "mse": 1.1225214111562618}, "pooled_lasso": {"mse": 2.8441565478151425}, "full_gmm": {"ari": 0.5664755455643594, "mis": 0.214}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9649853224188114, "mis": 0.012}, "spectral": {"ari": 0.8733579471430973, "mis": 0.044}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.9649853224188114, "mis": 0.012}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9816034164488673, "mis": 0.006, "mse": 1.112037033843532, "edge_fdr": 0.14814814814814814, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9816034164488673, "mis": 0.006, "mse": 1.091899345236227}, "pooled_lasso": {"mse": 2.8869060741243167}, "full_gmm": {"ari": 0.964423664770655, "mis": 0.012}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9816034164488673, "mis": 0.006}, "spectral": {"ari": 0.9343801150763379, "mis": 0.022}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 56, "ari": 0.9816034164488673, "mis": 0.006}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.626}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9945346742927835, "mis": 0.002, "mse": 1.1029261305454754, "edge_fdr": 0.0, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.9945346742927835, "mis": 0.002, "mse": 1.0974651526924377}, "pooled_lasso": {"mse": 2.9025085532969097}, "full_gmm": {"ari": 0.9170344271691224, "mis": 0.028}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9773042501610556, "mis": 0.008}, "spectral": {"ari": 0.9051914651083699, "mis": 0.032}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8181818181818182, "size": 55, "ari": 0.9773042501610556, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.612}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9938587497506148, "mis": 0.002, "mse": 1.0287562193149884, "edge_fdr": 0.12, "edge_power": 0.8148148148148148}, "oracle": {"ari": 0.9938587497506148, "mis": 0.002, "mse": 1.0209534682441619}, "pooled_lasso": {"mse": 2.71878011935572}, "full_gmm": {"ari": 0.9346026586350845, "mis": 0.022}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9580339492062494, "mis": 0.014}, "spectral": {"ari": 0.899961884091226, "mis": 0.034}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 54, "ari": 0.9580339492062494, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9815663173190674, "mis": 0.006, "mse": 1.0441685417543634, "edge_fdr": 0.21212121212121213, "edge_power": 0.9629629629629629}, "oracle": {"ari": 0.9815663173190674, "mis": 0.006, "mse": 1.0059462758134432}, "pooled_lasso": {"mse": 3.0103508861175774}, "full_gmm": {"ari": 0.8757467809393019, "mis": 0.042}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9457876980985812, "mis": 0.018}, "spectral": {"ari": 0.8708260319809569, "mis": 0.044}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7959183673469388, "size": 49, "ari": 0.9456986437711592, "mis": 0.018}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.624}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9816696494288883, "mis": 0.006, "mse": 1.2881118356142844, "edge_fdr": 0.1111111111111111, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9816696494288883, "mis": 0.006, "mse": 1.1488004506280878}, "pooled_lasso": {"mse": 3.228532652270321}, "full_gmm": {"ari": 0.7907381464473223, "mis": 0.074}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9171396713279607, "mis": 0.028}, "spectral": {"ari": 0.7513602776697581, "mis": 0.09}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8113207547169812, "size": 53, "ari": 0.9118494578227959, "mis": 0.03}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.616}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9819020335150204, "mis": 0.006, "mse": 1.5715594064020029, "edge_fdr": 0.05555555555555555, "edge_power": 0.7083333333333334}, "oracle": {"ari": 0.9759395840745066, "mis": 0.008, "mse": 1.1414342052436786}, "pooled_lasso": {"mse": 3.510010909310318}, "full_gmm": {"ari": 0.794592034888158, "mis": 0.074}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9182966195805269, "mis": 0.028}, "spectral": {"ari": 0.6636208857871325, "mis": 0.126}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.9180778173892001, "mis": 0.028}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0978728571926812, "edge_fdr": 0.0, "edge_power": 0.7777777777777778}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0978728571926812}, "pooled_lasso": {"mse": 3.0807239699454665}, "full_gmm": {"ari": 0.8776139925484596, "mis": 0.042}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9762005382394172, "mis": 0.008}, "spectral": {"ari": 0.8660145913759258, "mis": 0.046}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8245614035087719, "size": 57, "ari": 0.9762005382394172, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.988184265296476, "mis": 0.004, "mse": 0.9575399871211109, "edge_fdr": 0.11538461538461539, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.988184265296476, "mis": 0.004, "mse": 0.9482134303157604}, "pooled_lasso": {"mse": 2.577218982033755}, "full_gmm": {"ari": 0.9467297585491553, "mis": 0.018}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.988184265296476, "mis": 0.004}, "spectral": {"ari": 0.9128703035479133, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 52, "ari": 0.9704811545826456, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9759792019214023, "mis": 0.008, "mse": 1.1703909980586376, "edge_fdr": 0.11538461538461539, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9759792019214023, "mis": 0.008, "mse": 1.0755155852548381}, "pooled_lasso": {"mse": 2.807268798568944}, "full_gmm": {"ari": 0.8950334586118568, "mis": 0.036}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9465646622257539, "mis": 0.018}, "spectral": {"ari": 0.8439643066135689, "mis": 0.054}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 60, "ari": 0.9465646622257539, "mis": 0.018}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9942069455267895, "mis": 0.002, "mse": 1.1119079132510183, "edge_fdr": 0.05, "edge_power": 0.7037037037037037}, "oracle": {"ari": 0.9942069455267895, "mis": 0.002, "mse": 1.1248427164036319}, "pooled_lasso": {"mse": 3.06641748121824}, "full_gmm": {"ari": 0.4332378341911796, "mis": 0.306}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9638786054363029, "mis": 0.012}, "spectral": {"ari": 0.8884337633527319, "mis": 0.038}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 50, "ari": 0.9638786054363029, "mis": 0.012}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9878518084325916, "mis": 0.004, "mse": 1.0666596827568473, "edge_fdr": 0.1111111111111111, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9878518084325916, "mis": 0.004, "mse": 1.0275134231655985}, "pooled_lasso": {"mse": 3.4735458088765383}, "full_gmm": {"ari": 0.9878518084325916, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9936925738863639, "mis": 0.002}, "spectral": {"ari": 0.9753797741409395, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8245614035087719, "size": 57, "ari": 0.9878518084325916, "mis": 0.004}, "marginal_screening": {"tpr": 0.1, "fdr": 0.0, "size": 1, "ari": 0.3168733089995454, "mis": 0.334}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0366842694779326, "edge_fdr": 0.045454545454545456, "edge_power": 0.7777777777777778}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0366842694779326}, "pooled_lasso": {"mse": 3.643542317129453}, "full_gmm": {"ari": 0.924843609560085, "mis": 0.026}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9880421899830312, "mis": 0.004}, "spectral": {"ari": 0.8421392725776209, "mis": 0.056}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.9880421899830312, "mis": 0.004}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.1449753370871352, "edge_fdr": 0.18181818181818182, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1041953309128998}, "pooled_lasso": {"mse": 3.0985202614707217}, "full_gmm": {"ari": 0.9578019824640167, "mis": 0.014}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9696956074945565, "mis": 0.01}, "spectral": {"ari": 0.8606122084838616, "mis": 0.048}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8484848484848485, "size": 66, "ari": 0.9757031596693887, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9822096217459236, "mis": 0.006, "mse": 1.1893716870121485, "edge_fdr": 0.08333333333333333, "edge_power": 0.8148148148148148}, "oracle": {"ari": 0.9822096217459236, "mis": 0.006, "mse": 1.0965603512585098}, "pooled_lasso": {"mse": 4.225852758319894}, "full_gmm": {"ari": 0.860834546156758, "mis": 0.048}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.952917617515499, "mis": 0.016}, "spectral": {"ari": 0.8783424285661444, "mis": 0.042}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 0.952917617515499, "mis": 0.016}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9877850472186831, "mis": 0.004, "mse": 1.107093559290143, "edge_fdr": 0.06896551724137931, "edge_power": 1.0}, "oracle": {"ari": 0.9877850472186831, "mis": 0.004, "mse": 1.1123022709325059}, "pooled_lasso": {"mse": 2.58983428631021}, "full_gmm": {"ari": 0.47101164547113983, "mis": 0.338}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9938646833682769, "mis": 0.002}, "spectral": {"ari": 0.8663230534749946, "mis": 0.046}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7916666666666666, "size": 48, "ari": 0.9877821033857637, "mis": 0.004}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.267193770053414, "edge_fdr": 0.09523809523809523, "edge_power": 0.7916666666666666}, "oracle": {"ari": 0.9940556723102059, "mis": 0.002, "mse": 1.0628007015735674}, "pooled_lasso": {"mse": 2.790152470998166}, "full_gmm": {"ari": 0.8945127660231516, "mis": 0.036}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9643495075753569, "mis": 0.012}, "spectral": {"ari": 0.843928487494568, "mis": 0.054}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8113207547169812, "size": 53, "ari": 0.9643495075753569, "mis": 0.012}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9192947145953178, "mis": 0.028, "mse": 1.1084606114643047, "edge_fdr": 0.0, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9192947145953178, "mis": 0.028, "mse": 1.0174562486432208}, "pooled_lasso": {"mse": 2.4866523679061623}, "full_gmm": {"ari": 0.7574320748473046, "mis": 0.092}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.8975483741523257, "mis": 0.036}, "spectral": {"ari": 0.7967891493318122, "mis": 0.074}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 52, "ari": 0.8921933843239712, "mis": 0.038}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.666}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9937683111273197, "mis": 0.002, "mse": 1.0600867137202585, "edge_fdr": 0.1111111111111111, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9937683111273197, "mis": 0.002, "mse": 0.9951693631996015}, "pooled_lasso": {"mse": 3.035655604847835}, "full_gmm": {"ari": 0.8550543154712468, "mis": 0.05}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9814129973508493, "mis": 0.006}, "spectral": {"ari": 0.8698804242947349, "mis": 0.044}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 0.9752861286406714, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.628}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9882949323828486, "mis": 0.004, "mse": 1.0573643391347822, "edge_fdr": 0.041666666666666664, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9882949323828486, "mis": 0.004, "mse": 1.021402883203926}, "pooled_lasso": {"mse": 3.2191310507410646}, "full_gmm": {"ari": 0.9175109073222941, "mis": 0.028}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9700870494228353, "mis": 0.01}, "spectral": {"ari": 0.917726804534045, "mis": 0.028}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8113207547169812, "size": 53, "ari": 0.9700870494228353, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9937576163938684, "mis": 0.002, "mse": 1.3161849439258029, "edge_fdr": 0.14285714285714285, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9937576163938684, "mis": 0.002, "mse": 1.1013003105842536}, "pooled_lasso": {"mse": 4.49375083353067}, "full_gmm": {"ari": 0.8432775897615353, "mis": 0.054}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9512409725984597, "mis": 0.016}, "spectral": {"ari": 0.8098005732436863, "mis": 0.066}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.9512037198744218, "mis": 0.016}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9879403792238598, "mis": 0.004, "mse": 1.2534253491549452, "edge_fdr": 0.0, "edge_power": 0.8148148148148148}, "oracle": {"ari": 0.9879403792238598, "mis": 0.004, "mse": 1.0815131680409353}, "pooled_lasso": {"mse": 3.0959471620764623}, "full_gmm": {"ari": 0.8798469192175309, "mis": 0.042}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9642544174599439, "mis": 0.012}, "spectral": {"ari": 0.8361087298937697, "mis": 0.058}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 54, "ari": 0.9642544174599439, "mis": 0.012}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9459573087815311, "mis": 0.018, "mse": 1.2741919851260188, "edge_fdr": 0.2916666666666667, "edge_power": 0.7083333333333334}, "oracle": {"ari": 0.9581459893144267, "mis": 0.014, "mse": 0.9680311142326392}, "pooled_lasso": {"mse": 2.4177428993517265}, "full_gmm": {"ari": 0.9228322740849443, "mis": 0.026}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9344122134290191, "mis": 0.022}, "spectral": {"ari": 0.8603379887451658, "mis": 0.048}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 54, "ari": 0.9285775924100691, "mis": 0.024}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9563986924840883, "mis": 0.014, "mse": 1.2819496586089931, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.9501980923812394, "mis": 0.016, "mse": 1.134129480436946}, "pooled_lasso": {"mse": 3.4097729483575097}, "full_gmm": {"ari": 0.8856766414981629, "mis": 0.038}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9506559117631254, "mis": 0.016}, "spectral": {"ari": 0.8515599795145417, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.9444776937245698, "mis": 0.018}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.632}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9944991560577238, "mis": 0.002, "mse": 1.5258679818518999, "edge_fdr": 0.18181818181818182, "edge_power": 0.75}, "oracle": {"ari": 0.9890323006808357, "mis": 0.004, "mse": 1.1956560205462459}, "pooled_lasso": {"mse": 2.9936394190894973}, "full_gmm": {"ari": 0.5812830708283914, "mis": 0.296}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9782241634904908, "mis": 0.008}, "spectral": {"ari": 0.8104454614141848, "mis": 0.076}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.9622939602860487, "mis": 0.014}, "marginal_screening": {"tpr": 0.1, "fdr": 0.0, "size": 1, "ari": 0.3049734347621364, "mis": 0.336}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.987964538052096, "mis": 0.004, "mse": 0.92518425071253, "edge_fdr": 0.10714285714285714, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.987964538052096, "mis": 0.004, "mse": 0.9065171984647677}, "pooled_lasso": {"mse": 2.7095172367747584}, "full_gmm": {"ari": 0.9068867093261465, "mis": 0.032}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9701455465354841, "mis": 0.01}, "spectral": {"ari": 0.8172693921448878, "mis": 0.064}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 56, "ari": 0.9642537372682882, "mis": 0.012}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.664}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9940364828047842, "mis": 0.002, "mse": 1.0511050085265892, "edge_fdr": 0.07692307692307693, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9940364828047842, "mis": 0.002, "mse": 1.0457548999741524}, "pooled_lasso": {"mse": 2.7754201828973883}, "full_gmm": {"ari": 0.9241414379820517, "mis": 0.026}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9821101000488669, "mis": 0.006}, "spectral": {"ari": 0.9128505086126588, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 54, "ari": 0.9762378743428282, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9940087549285831, "mis": 0.002, "mse": 1.084050933660271, "edge_fdr": 0.1, "edge_power": 1.0}, "oracle": {"ari": 0.9940087549285831, "mis": 0.002, "mse": 1.0439703754582643}, "pooled_lasso": {"mse": 3.725519435823455}, "full_gmm": {"ari": 0.8378028094309856, "mis": 0.058}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9758923954122783, "mis": 0.008}, "spectral": {"ari": 0.8603330030637821, "mis": 0.048}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.782608695652174, "size": 46, "ari": 0.9816653464079531, "mis": 0.006}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9879469788893074, "mis": 0.004, "mse": 1.0949736264549987, "edge_fdr": 0.11538461538461539, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9879469788893074, "mis": 0.004, "mse": 1.0386884590767922}, "pooled_lasso": {"mse": 2.5387353533764783}, "full_gmm": {"ari": 0.9181928766459643, "mis": 0.028}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9760204512535394, "mis": 0.008}, "spectral": {"ari": 0.867354592888197, "mis": 0.046}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 56, "ari": 0.9700747130492342, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9817963054894677, "mis": 0.006, "mse": 1.0767094330271496, "edge_fdr": 0.037037037037037035, "edge_power": 0.9629629629629629}, "oracle": {"ari": 0.9817963054894677, "mis": 0.006, "mse": 0.9232464336534708}, "pooled_lasso": {"mse": 2.4579122033503804}, "full_gmm": {"ari": 0.9063607405351536, "mis": 0.032}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9293213402496789, "mis": 0.024}, "spectral": {"ari": 0.8727890422853615, "mis": 0.044}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8245614035087719, "size": 57, "ari": 0.9350700391369865, "mis": 0.022}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9878592044381882, "mis": 0.004, "mse": 1.0415303481082747, "edge_fdr": 0.038461538461538464, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.9878592044381882, "mis": 0.004, "mse": 0.9904589256298939}, "pooled_lasso": {"mse": 3.4079983571454124}, "full_gmm": {"ari": 0.4797019465286228, "mis": 0.324}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9699184640121833, "mis": 0.01}, "spectral": {"ari": 0.8136244883296477, "mis": 0.068}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8181818181818182, "size": 55, "ari": 0.9640112131560581, "mis": 0.012}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9761320605201209, "mis": 0.008, "mse": 1.2066402568983798, "edge_fdr": 0.09523809523809523, "edge_power": 0.7037037037037037}, "oracle": {"ari": 0.9761320605201209, "mis": 0.008, "mse": 1.085029282606754}, "pooled_lasso": {"mse": 2.913568686262258}, "full_gmm": {"ari": 0.924013473996536, "mis": 0.026}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9760762597154015, "mis": 0.008}, "spectral": {"ari": 0.9465116556156328, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.9761297434549444, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.658}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9941517112430179, "mis": 0.002, "mse": 0.9689590942493382, "edge_fdr": 0.041666666666666664, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9941517112430179, "mis": 0.002, "mse": 0.960077851242682}, "pooled_lasso": {"mse": 3.9827530294651297}, "full_gmm": {"ari": 0.9186063069657213, "mis": 0.028}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9765315265782113, "mis": 0.008}, "spectral": {"ari": 0.8924785400201073, "mis": 0.038}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8181818181818182, "size": 55, "ari": 0.9765315265782113, "mis": 0.008}, "marginal_screening": {"tpr": 0.1, "fdr": 0.0, "size": 1, "ari": 0.23803044351559483, "mis": 0.392}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9876851011997418, "mis": 0.004, "mse": 1.1127284440050467, "edge_fdr": 0.08, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9876851011997418, "mis": 0.004, "mse": 1.0897750981817043}, "pooled_lasso": {"mse": 2.743362011800157}, "full_gmm": {"ari": 0.8708243741477906, "mis": 0.044}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9399422970532867, "mis": 0.02}, "spectral": {"ari": 0.8492638517614584, "mis": 0.052}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8387096774193549, "size": 62, "ari": 0.9342307057575991, "mis": 0.022}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9878956362424166, "mis": 0.004, "mse": 1.2033881577092442, "edge_fdr": 0.2571428571428571, "edge_power": 0.9629629629629629}, "oracle": {"ari": 0.9878956362424166, "mis": 0.004, "mse": 1.1875338058704819}, "pooled_lasso": {"mse": 3.399364677155036}, "full_gmm": {"ari": 0.9053345406223209, "mis": 0.032}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.993741119181533, "mis": 0.002}, "spectral": {"ari": 0.8766609215221194, "mis": 0.042}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 56, "ari": 0.9751813699437548, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9641034400588742, "mis": 0.012, "mse": 1.139983129023533, "edge_fdr": 0.04, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9641034400588742, "mis": 0.012, "mse": 0.990092352630551}, "pooled_lasso": {"mse": 2.988130725670766}, "full_gmm": {"ari": 0.8318012822223116, "mis": 0.06}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9189748390491469, "mis": 0.028}, "spectral": {"ari": 0.8158626763296221, "mis": 0.066}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8412698412698413, "size": 63, "ari": 0.9241555582558826, "mis": 0.026}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.093163986813513, "edge_fdr": 0.14285714285714285, "edge_power": 0.8888888888888888}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.093163986813513}, "pooled_lasso": {"mse": 3.200473963822533}, "full_gmm": {"ari": 0.9462887825916844, "mis": 0.018}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9876693518975982, "mis": 0.004}, "spectral": {"ari": 0.8942900159374086, "mis": 0.036}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 60, "ari": 0.975490573549194, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.636}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9880430590004046, "mis": 0.004, "mse": 1.4411012931851632, "edge_fdr": 0.07142857142857142, "edge_power": 0.9629629629629629}, "oracle": {"ari": 0.9880430590004046, "mis": 0.004, "mse": 1.2079858481366372}, "pooled_lasso": {"mse": 2.7593532676693635}, "full_gmm": {"ari": 0.9294746050702491, "mis": 0.024}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9589600112742336, "mis": 0.014}, "spectral": {"ari": 0.9060586411375562, "mis": 0.032}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8113207547169812, "size": 53, "ari": 0.9589600112742336, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.97602336099259, "mis": 0.008, "mse": 1.4391837196442216, "edge_fdr": 0.04, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.97602336099259, "mis": 0.008, "mse": 1.0092511717412345}, "pooled_lasso": {"mse": 3.8312719124061188}, "full_gmm": {"ari": 0.823746295818331, "mis": 0.062}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.946581097363652, "mis": 0.018}, "spectral": {"ari": 0.8498686435188942, "mis": 0.052}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 60, "ari": 0.9407236476174818, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9460403559770146, "mis": 0.018, "mse": 1.0336495403972745, "edge_fdr": 0.11538461538461539, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9460403559770146, "mis": 0.018, "mse": 0.9279338410461011}, "pooled_lasso": {"mse": 3.2150714334351322}, "full_gmm": {"ari": 0.47348450488275845, "mis": 0.368}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9173248912611953, "mis": 0.028}, "spectral": {"ari": 0.7208469999345757, "mis": 0.104}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 0.9061213633026202, "mis": 0.032}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.993987188800001, "mis": 0.002, "mse": 1.3155068856556948, "edge_fdr": 0.09090909090909091, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.993987188800001, "mis": 0.002, "mse": 1.048497093202164}, "pooled_lasso": {"mse": 2.4376263013212647}, "full_gmm": {"ari": 0.5079560047849642, "mis": 0.292}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9762664509066258, "mis": 0.008}, "spectral": {"ari": 0.8334817503603282, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 0.9822822966332351, "mis": 0.006}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9768465996347634, "mis": 0.008, "mse": 1.7110414292098053, "edge_fdr": 0.045454545454545456, "edge_power": 0.875}, "oracle": {"ari": 0.9941567811488954, "mis": 0.002, "mse": 1.0810679475422922}, "pooled_lasso": {"mse": 3.2307793975960712}, "full_gmm": {"ari": 0.38553410119545806, "mis": 0.424}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9639855006670808, "mis": 0.012}, "spectral": {"ari": 0.826681671584037, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 50, "ari": 0.9697349888749436, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9701793659431893, "mis": 0.01, "mse": 1.100259806849694, "edge_fdr": 0.08, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9701793659431893, "mis": 0.01, "mse": 1.0038517903467978}, "pooled_lasso": {"mse": 2.977814622827477}, "full_gmm": {"ari": 0.7967032012611059, "mis": 0.076}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9242857971948201, "mis": 0.026}, "spectral": {"ari": 0.7408277602390932, "mis": 0.1}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.9242639835015454, "mis": 0.026}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.636}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9759375422998514, "mis": 0.008, "mse": 1.257531055485453, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 0.9820253074316652, "mis": 0.006, "mse": 0.9703018728877362}, "pooled_lasso": {"mse": 3.6375264219765886}, "full_gmm": {"ari": 0.7458749317171485, "mis": 0.094}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9583362621931475, "mis": 0.014}, "spectral": {"ari": 0.7867992226766187, "mis": 0.076}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8181818181818182, "size": 55, "ari": 0.9410000098733593, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.658}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9646966024294615, "mis": 0.012, "mse": 1.1666750411651983, "edge_fdr": 0.10714285714285714, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.9646966024294615, "mis": 0.012, "mse": 1.143309498340856}, "pooled_lasso": {"mse": 2.593430903659185}, "full_gmm": {"ari": 0.4395307314084884, "mis": 0.286}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9820506529766909, "mis": 0.006}, "spectral": {"ari": 0.8641660714375724, "mis": 0.046}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7959183673469388, "size": 49, "ari": 0.9879595190711649, "mis": 0.004}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.642}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.1238007009295097, "edge_fdr": 0.04, "edge_power": 0.8888888888888888}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0523723632669815}, "pooled_lasso": {"mse": 4.457715339093}, "full_gmm": {"ari": 0.8970624168239534, "mis": 0.036}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9648631402265424, "mis": 0.012}, "spectral": {"ari": 0.8581679875972681, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7959183673469388, "size": 49, "ari": 0.9532351146900024, "mis": 0.016}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.993917461534909, "mis": 0.002, "mse": 1.0662818960803715, "edge_fdr": 0.1, "edge_power": 1.0}, "oracle": {"ari": 0.993917461534909, "mis": 0.002, "mse": 1.0073350446155092}, "pooled_lasso": {"mse": 2.995495832656979}, "full_gmm": {"ari": 0.9405804244445238, "mis": 0.02}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9881236366534082, "mis": 0.004}, "spectral": {"ari": 0.9169963061920537, "mis": 0.028}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8360655737704918, "size": 61, "ari": 0.9881236366534082, "mis": 0.004}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.642}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9821510886845634, "mis": 0.006, "mse": 1.0991574345591435, "edge_fdr": 0.038461538461538464, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.9821510886845634, "mis": 0.006, "mse": 1.1031643496780712}, "pooled_lasso": {"mse": 3.308333482607276}, "full_gmm": {"ari": 0.8956163285873422, "mis": 0.036}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9590233598865803, "mis": 0.014}, "spectral": {"ari": 0.872651593990362, "mis": 0.044}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 0.9532086136535879, "mis": 0.016}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.642}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.9, "fdr": 0.1, "size": 10, "ari": 0.994133342264414, "mis": 0.002, "mse": 1.3298362411959879, "edge_fdr": 0.13636363636363635, "edge_power": 0.7916666666666666}, "oracle": {"ari": 0.994133342264414, "mis": 0.002, "mse": 1.1129333745829026}, "pooled_lasso": {"mse": 2.729420958654613}, "full_gmm": {"ari": 0.9181900019937425, "mis": 0.028}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9820188871175015, "mis": 0.006}, "spectral": {"ari": 0.8782442879183768, "mis": 0.042}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8360655737704918, "size": 61, "ari": 0.9700832893861088, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 500, "s0": 10, "K": 3, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9816346037899245, "mis": 0.006, "mse": 1.354042724578064, "edge_fdr": 0.21428571428571427, "edge_power": 0.8148148148148148}, "oracle": {"ari": 0.9816346037899245, "mis": 0.006, "mse": 1.1931444155601323}, "pooled_lasso": {"mse": 3.095237433432087}, "full_gmm": {"ari": 0.8824329636056376, "mis": 0.04}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.98, "size": 500, "ari": 0.9640391566546477, "mis": 0.012}, "spectral": {"ari": 0.8601401916739181, "mis": 0.048}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 0.9580906828562553, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.628}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1575019757693792, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1575019757693792}, "pooled_lasso": {"mse": 2.3980819714694124}, "full_gmm": {"ari": 0.007617162366837921, "mis": 0.445}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.90200948211856, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8571428571428571, "size": 14, "ari": 0.7211045416690446, "mis": 0.075}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9212058741582418, "mis": 0.02, "mse": 1.4060408923525152, "edge_fdr": 0.0, "edge_power": 0.25}, "oracle": {"ari": 0.9799999292944648, "mis": 0.005, "mse": 1.004067433024236}, "pooled_lasso": {"mse": 1.9159998672669663}, "full_gmm": {"ari": -3.276462998804374e-05, "mis": 0.465}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9602009262329895, "mis": 0.01}, "spectral": {"ari": 0.7732647285200875, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8387096774193549, "size": 31, "ari": 0.9602009262329895, "mis": 0.01}, "marginal_screening": {"tpr": 0.6, "fdr": 0.7, "size": 10, "ari": 0.845627835085535, "mis": 0.04}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0932088360655807, "edge_fdr": 0.0, "edge_power": 0.625}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0932088360655807}, "pooled_lasso": {"mse": 2.1267387499644657}, "full_gmm": {"ari": 0.014680333564975678, "mis": 0.43}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9020076252486742, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8181818181818182, "size": 11, "ari": 0.7382853772012582, "mis": 0.07}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.979999618992262, "mis": 0.005, "mse": 1.296845753094327, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.979999618992262, "mis": 0.005, "mse": 1.0910569438582711}, "pooled_lasso": {"mse": 1.994746619288738}, "full_gmm": {"ari": 0.013940334481335184, "mis": 0.435}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.940602178727175, "mis": 0.015}, "spectral": {"ari": 0.7732662377608217, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.940602178727175, "mis": 0.015}, "marginal_screening": {"tpr": 0.6, "fdr": 0.7857142857142857, "size": 14, "ari": 0.979999618992262, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2906417667329588, "edge_fdr": 0.16666666666666666, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1457458553609394}, "pooled_lasso": {"mse": 2.2572720704409166}, "full_gmm": {"ari": -0.002471594150956443, "mis": 0.475}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8456281890409448, "mis": 0.04}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8484848484848485, "size": 33, "ari": 0.9799999971717882, "mis": 0.005}, "marginal_screening": {"tpr": 0.6, "fdr": 0.75, "size": 12, "ari": 0.883015112007591, "mis": 0.03}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 1.0, "mis": 0.0, "mse": 1.367918712742559, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0107697212179902}, "pooled_lasso": {"mse": 2.0095908694689415}, "full_gmm": {"ari": 0.11816838995568685, "mis": 0.325}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.809042863336861, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6363636363636364, "size": 11, "ari": 0.9602007537736028, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2561988668435515, "edge_fdr": 0.0, "edge_power": 0.16666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0377083122035289}, "pooled_lasso": {"mse": 1.8379169866173297}, "full_gmm": {"ari": 0.043733757109755925, "mis": 0.39}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9799998282856902, "mis": 0.005}, "spectral": {"ari": 0.8272383621832506, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9799998282856902, "mis": 0.005}, "marginal_screening": {"tpr": 0.6, "fdr": 0.7, "size": 10, "ari": 0.9212052143667556, "mis": 0.02}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.979999618992262, "mis": 0.005, "mse": 1.3472821180119152, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.979999618992262, "mis": 0.005, "mse": 1.0506700802627675}, "pooled_lasso": {"mse": 2.140593756337389}, "full_gmm": {"ari": -0.002838966661490248, "mis": 0.485}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9602001973909402, "mis": 0.01}, "spectral": {"ari": 0.7732617305908109, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.9602001973909402, "mis": 0.01}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8, "size": 10, "ari": 0.9212046922561318, "mis": 0.02}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.125778758241774, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1248859282973132}, "pooled_lasso": {"mse": 2.1047972703318503}, "full_gmm": {"ari": -0.0010736051904633164, "mis": 0.47}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.809042863336861, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.8125, "size": 16, "ari": 0.9799998282856902, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9602000397999602, "mis": 0.01, "mse": 1.5290936930267682, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9602000397999602, "mis": 0.01, "mse": 1.2342761160705416}, "pooled_lasso": {"mse": 2.1348553092432008}, "full_gmm": {"ari": 0.0007471856454774266, "mis": 0.465}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9602000397999602, "mis": 0.01}, "spectral": {"ari": 0.8272322474835062, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8780487804878049, "size": 41, "ari": 0.9799995050507551, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5555555555555556, "size": 9, "ari": 0.9602000397999602, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.90200948211856, "mis": 0.025, "mse": 1.7319580195408302, "edge_fdr": 0.0, "edge_power": 0.0}, "oracle": {"ari": 0.8830145129154127, "mis": 0.03, "mse": 1.034356689580783}, "pooled_lasso": {"mse": 2.0552956482074176}, "full_gmm": {"ari": 0.05324802380033873, "mis": 0.38}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.8830145129154127, "mis": 0.03}, "spectral": {"ari": 0.8090477643811225, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 0.8830145129154127, "mis": 0.03}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5, "size": 8, "ari": 0.9212056513107247, "mis": 0.02}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1312577744124173, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1312577744124173}, "pooled_lasso": {"mse": 2.1143615831041798}, "full_gmm": {"ari": 0.023270800406968606, "mis": 0.415}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.883015112007591, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8571428571428571, "size": 14, "ari": 0.921205265304007, "mis": 0.02}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.375574464251961, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1407256543771864}, "pooled_lasso": {"mse": 2.021340571449507}, "full_gmm": {"ari": 0.0006638197358478059, "mis": 0.47}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9799998282856902, "mis": 0.005}, "spectral": {"ari": 0.8272346976035247, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.9799998282856902, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6666666666666666, "size": 12, "ari": 0.9799998282856902, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.2171263247322226, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2171263247322226}, "pooled_lasso": {"mse": 2.2332197708929886}, "full_gmm": {"ari": -0.0036305806701920225, "mis": 0.5}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8456254898950312, "mis": 0.04}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0747797495745062, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0747797495745062}, "pooled_lasso": {"mse": 1.867202199008122}, "full_gmm": {"ari": 0.07949836142677232, "mis": 0.355}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8456281890409448, "mis": 0.04}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4444444444444444, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9799997183869845, "mis": 0.005, "mse": 1.480821756396689, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.9799997183869845, "mis": 0.005, "mse": 1.0520547990339086}, "pooled_lasso": {"mse": 1.9239736858915213}, "full_gmm": {"ari": -0.004369939585239875, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.940602178727175, "mis": 0.015}, "spectral": {"ari": 0.8272332736106042, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.940602178727175, "mis": 0.015}, "marginal_screening": {"tpr": 0.2, "fdr": 0.8571428571428571, "size": 7, "ari": 0.06839445597727284, "mis": 0.365}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 2, "ari": 0.979999618992262, "mis": 0.005, "mse": 1.5836682195551532, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9602003762873514, "mis": 0.01, "mse": 1.1705668670011795}, "pooled_lasso": {"mse": 2.0019764058263885}, "full_gmm": {"ari": 0.0004719896484895, "mis": 0.47}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9212043460356679, "mis": 0.02}, "spectral": {"ari": 0.687329564817445, "mis": 0.085}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.84375, "size": 32, "ari": 0.9212043460356679, "mis": 0.02}, "marginal_screening": {"tpr": 1.0, "fdr": 0.6428571428571429, "size": 14, "ari": 0.9602003762873514, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9799999292944648, "mis": 0.005, "mse": 1.512191840566379, "edge_fdr": 0.3333333333333333, "edge_power": 1.0}, "oracle": {"ari": 0.9799999292944648, "mis": 0.005, "mse": 1.1784855575996196}, "pooled_lasso": {"mse": 2.4367247470188835}, "full_gmm": {"ari": 0.01759780316440145, "mis": 0.425}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.7382897548910599, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.75, "size": 12, "ari": 0.9799999292944648, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.252067923609152, "edge_fdr": 0.4, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.055649021163547}, "pooled_lasso": {"mse": 2.0851979641311704}, "full_gmm": {"ari": 0.00017598963106326811, "mis": 0.47}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9602000397999602, "mis": 0.01}, "spectral": {"ari": 0.8090413511181475, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8571428571428571, "size": 35, "ari": 0.9602000397999602, "mis": 0.01}, "marginal_screening": {"tpr": 0.6, "fdr": 0.8333333333333334, "size": 18, "ari": 0.9602000397999602, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.279318799094411, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1016447784160255}, "pooled_lasso": {"mse": 1.9927694565271594}, "full_gmm": {"ari": 0.10447162568946214, "mis": 0.335}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9799995446475961, "mis": 0.005}, "spectral": {"ari": 0.721102287999103, "mis": 0.075}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.9799995446475961, "mis": 0.005}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8333333333333334, "size": 12, "ari": 0.8830125749815273, "mis": 0.03}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0864592242910949, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0864592242910949}, "pooled_lasso": {"mse": 2.2748209981495093}, "full_gmm": {"ari": 0.009247169543288134, "mis": 0.445}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8642177453445731, "mis": 0.035}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8484848484848485, "size": 33, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.7, "size": 10, "ari": 0.9602000397999602, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2971847813821913, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0725356271778441}, "pooled_lasso": {"mse": 2.0123178863833124}, "full_gmm": {"ari": 0.012564951734738481, "mis": 0.435}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8272341740794443, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.8235294117647058, "size": 17, "ari": 0.9406018835398334, "mis": 0.015}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799999292944648, "mis": 0.005, "mse": 1.3860750216045492, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9799999292944648, "mis": 0.005, "mse": 1.1700997819530008}, "pooled_lasso": {"mse": 2.3835516540408404}, "full_gmm": {"ari": -0.0031339046424602853, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.7910528492793281, "mis": 0.055}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5555555555555556, "size": 9, "ari": 0.9799999292944648, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.3467289897096035, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.155438039674532}, "pooled_lasso": {"mse": 2.2620600055042024}, "full_gmm": {"ari": -0.0023979353575064697, "mis": 0.495}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.7732610641190624, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6923076923076923, "size": 13, "ari": 0.9799995050507551, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.979999912325062, "mis": 0.005, "mse": 1.4446781678165352, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.063923337967834}, "pooled_lasso": {"mse": 2.058649543982042}, "full_gmm": {"ari": 0.00831835032531161, "mis": 0.44}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.8830158363455609, "mis": 0.03}, "spectral": {"ari": 0.7382931596596569, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.9406032250586726, "mis": 0.015}, "marginal_screening": {"tpr": 0.4, "fdr": 0.7142857142857143, "size": 7, "ari": 0.6543738631792383, "mis": 0.095}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9799995050507551, "mis": 0.005, "mse": 1.5314832746669027, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.9799995050507551, "mis": 0.005, "mse": 1.0497133988136202}, "pooled_lasso": {"mse": 1.8657031360821206}, "full_gmm": {"ari": 0.06840258473949362, "mis": 0.365}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9799995050507551, "mis": 0.005}, "spectral": {"ari": 0.8090413511181475, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.9799995050507551, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.75, "size": 16, "ari": 0.9602000397999602, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.980000002828211, "mis": 0.005, "mse": 1.4344037710085418, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.980000002828211, "mis": 0.005, "mse": 1.0852083242874864}, "pooled_lasso": {"mse": 1.9083456383211679}, "full_gmm": {"ari": 0.01458613502575557, "mis": 0.43}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.980000002828211, "mis": 0.005}, "spectral": {"ari": 0.7556792556981945, "mis": 0.065}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.980000002828211, "mis": 0.005}, "marginal_screening": {"tpr": 0.6, "fdr": 0.7272727272727273, "size": 11, "ari": 0.8830142482257899, "mis": 0.03}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9782535508441167, "edge_fdr": 0.0, "edge_power": 0.625}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9782535508441167}, "pooled_lasso": {"mse": 2.1027428716925725}, "full_gmm": {"ari": 0.009503012759312814, "mis": 0.44}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9960222752585521, "size": 1257, "ari": 0.980000002828211, "mis": 0.005}, "spectral": {"ari": 0.7732662377608217, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.980000002828211, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.75, "size": 16, "ari": 0.980000002828211, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.3027367235583076, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0013907336399284}, "pooled_lasso": {"mse": 2.0696647946462314}, "full_gmm": {"ari": 0.044528178508286845, "mis": 0.39}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9799995050507551, "mis": 0.005}, "spectral": {"ari": 0.7041131313131314, "mis": 0.08}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.8333333333333334, "size": 18, "ari": 0.9406017851434009, "mis": 0.015}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9406017851434009, "mis": 0.015, "mse": 1.6086137529845925, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2509976534708274}, "pooled_lasso": {"mse": 2.1565171273757215}, "full_gmm": {"ari": 0.007598288118380966, "mis": 0.45}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.7556723456200275, "mis": 0.065}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8461538461538461, "size": 13, "ari": 0.8642193911693035, "mis": 0.035}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.314929755441399, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1072946845842973}, "pooled_lasso": {"mse": 2.1186294225618925}, "full_gmm": {"ari": 0.014056062051710685, "mis": 0.435}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8456250080618287, "mis": 0.04}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6363636363636364, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.979999912325062, "mis": 0.005, "mse": 1.2748605732419385, "edge_fdr": 0.0, "edge_power": 0.16666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.036396127882273}, "pooled_lasso": {"mse": 2.188136522507415}, "full_gmm": {"ari": -0.005316849257538159, "mis": 0.495}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.979999912325062, "mis": 0.005}, "spectral": {"ari": 0.8272354235516661, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.979999912325062, "mis": 0.005}, "marginal_screening": {"tpr": 0.2, "fdr": 0.8333333333333334, "size": 6, "ari": 0.6222164967478159, "mis": 0.105}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1363404036098612, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1188316533149538}, "pooled_lasso": {"mse": 1.8675093674717114}, "full_gmm": {"ari": -0.002546446002962813, "mis": 0.475}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.979999912325062, "mis": 0.005}, "spectral": {"ari": 0.8272362053351494, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.979999912325062, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.8, "size": 20, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0552801624114359, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0552801624114359}, "pooled_lasso": {"mse": 1.8905787508859728}, "full_gmm": {"ari": -0.0026891312441877, "mis": 0.48}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.7556775282152963, "mis": 0.065}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.7, "size": 10, "ari": 0.9602010838169498, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.90200948211856, "mis": 0.025, "mse": 1.4349900047584014, "edge_fdr": 1.0, "edge_power": 0.0}, "oracle": {"ari": 0.9406026706995579, "mis": 0.015, "mse": 1.04139117883966}, "pooled_lasso": {"mse": 1.8044959365666855}, "full_gmm": {"ari": 0.018204234031180003, "mis": 0.425}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9602008136722539, "mis": 0.01}, "spectral": {"ari": 0.8272351792428766, "mis": 0.045}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8484848484848485, "size": 33, "ari": 0.9602008136722539, "mis": 0.01}, "marginal_screening": {"tpr": 1.0, "fdr": 0.6875, "size": 16, "ari": 0.9602008136722539, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 2, "ari": 0.9406027546940283, "mis": 0.015, "mse": 1.5937261577023185, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9495427110185831}, "pooled_lasso": {"mse": 2.1327888223467224}, "full_gmm": {"ari": 0.006832458957141876, "mis": 0.445}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.845627835085535, "mis": 0.04}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 0.979999912325062, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.979999618992262, "mis": 0.005, "mse": 1.461585917332936, "edge_fdr": 0.2, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0615407561192074}, "pooled_lasso": {"mse": 1.9399472606765253}, "full_gmm": {"ari": -0.0018743997273600397, "mis": 0.48}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.7382897548910599, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8, "size": 10, "ari": 0.721102287999103, "mis": 0.075}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.2, "fdr": 0.0, "size": 1, "ari": 0.5754732661277114, "mis": 0.12, "mse": 1.8887761747463496}, "oracle": {"ari": 0.883012474538082, "mis": 0.03, "mse": 1.208890725113782}, "pooled_lasso": {"mse": 2.034507377181721}, "full_gmm": {"ari": -0.00628140177467533, "mis": 0.495}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9963316214233309, "size": 1363, "ari": 0.8830139398136023, "mis": 0.03}, "spectral": {"ari": 0.7382954726312676, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8571428571428571, "size": 35, "ari": 0.8642205103073304, "mis": 0.035}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6666666666666666, "size": 12, "ari": 0.8272334760424016, "mis": 0.045}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2343399046052759, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9971622072900429}, "pooled_lasso": {"mse": 1.9550561679849252}, "full_gmm": {"ari": 0.0093042066875641, "mis": 0.445}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.7732614855312077, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8780487804878049, "size": 41, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.2, "fdr": 0.875, "size": 8, "ari": 0.024378666779430454, "mis": 0.415}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.3513752520913804, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0780959760229087}, "pooled_lasso": {"mse": 2.275668798943717}, "full_gmm": {"ari": -0.0035312605917436402, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9799999971717882, "mis": 0.005}, "spectral": {"ari": 0.7382968603946097, "mis": 0.07}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8780487804878049, "size": 41, "ari": 0.9799999971717882, "mis": 0.005}, "marginal_screening": {"tpr": 0.6, "fdr": 0.625, "size": 8, "ari": 0.9212058741582418, "mis": 0.02}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1833998146583935, "edge_fdr": 0.2222222222222222, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1833998146583935}, "pooled_lasso": {"mse": 2.0198092333719297}, "full_gmm": {"ari": 0.0037227020601918164, "mis": 0.45}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8090467209291814, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8181818181818182, "size": 11, "ari": 0.7041244014836566, "mis": 0.08}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799995446475961, "mis": 0.005, "mse": 1.2131450461495026, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0095098289326048}, "pooled_lasso": {"mse": 1.9957771185349702}, "full_gmm": {"ari": -0.004526967525625385, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9406016627473834, "mis": 0.015}, "spectral": {"ari": 0.791051295904084, "mis": 0.055}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.9602001543751588, "mis": 0.01}, "marginal_screening": {"tpr": 0.8, "fdr": 0.7333333333333333, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.286551557877187, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.017062013492353}, "pooled_lasso": {"mse": 2.0768652146409603}, "full_gmm": {"ari": 0.0015607203472904991, "mis": 0.46}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9020078192532976, "mis": 0.025}, "spectral": {"ari": 0.7910538285692422, "mis": 0.055}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.9020078192532976, "mis": 0.025}, "marginal_screening": {"tpr": 0.6, "fdr": 0.7692307692307693, "size": 13, "ari": 0.8642177453445731, "mis": 0.035}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.241663839022032, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9492762840929233}, "pooled_lasso": {"mse": 2.0293826892491977}, "full_gmm": {"ari": -0.0016468325852804235, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.7910564878015808, "mis": 0.055}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799997183869845, "mis": 0.005, "mse": 1.134801354730273, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9799997183869845, "mis": 0.005, "mse": 0.9504392608607556}, "pooled_lasso": {"mse": 1.5965985439729502}, "full_gmm": {"ari": 0.006139107464752114, "mis": 0.455}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9799997183869845, "mis": 0.005}, "spectral": {"ari": 0.7732617305908109, "mis": 0.06}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.5714285714285714, "size": 7, "ari": 0.9406018835398334, "mis": 0.015}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.979999618992262, "mis": 0.005, "mse": 1.5307540229099637, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.161794136142235}, "pooled_lasso": {"mse": 1.922959474526756}, "full_gmm": {"ari": 0.0019848209691808835, "mis": 0.46}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9020078192532976, "mis": 0.025}, "spectral": {"ari": 0.6543678444788884, "mis": 0.095}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.9212041995874756, "mis": 0.02}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8, "size": 10, "ari": 0.9020081835048013, "mis": 0.025}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9799999292944648, "mis": 0.005, "mse": 1.4276230533801872, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0326311171462204}, "pooled_lasso": {"mse": 2.2107190606617553}, "full_gmm": {"ari": 0.04376764527946762, "mis": 0.39}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9799999292944648, "mis": 0.005}, "spectral": {"ari": 0.8090439839834922, "mis": 0.05}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 0.9799999292944648, "mis": 0.005}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6363636363636364, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.979999618992262, "mis": 0.005, "mse": 1.4752907277863518, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.979999618992262, "mis": 0.005, "mse": 1.16700358479397}, "pooled_lasso": {"mse": 2.5439455497462493}, "full_gmm": {"ari": 0.024006358070383576, "mis": 0.415}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.979999618992262, "mis": 0.005}, "spectral": {"ari": 0.9406018835398334, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.979999618992262, "mis": 0.005}, "marginal_screening": {"tpr": 0.4, "fdr": 0.8181818181818182, "size": 11, "ari": 0.7041244014836566, "mis": 0.08}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799999971717882, "mis": 0.005, "mse": 1.3415983135526175, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1314259668477897}, "pooled_lasso": {"mse": 1.9177334566096744}, "full_gmm": {"ari": -0.004077503238881562, "mis": 0.5}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.883014843775757, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.7142857142857143, "size": 7, "ari": 0.7556783574101361, "mis": 0.065}}}
{"n": 200, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9799996868716916, "mis": 0.005, "mse": 1.3694875744252444, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9799996868716916, "mis": 0.005, "mse": 1.1633444171697185}, "pooled_lasso": {"mse": 2.2213535477741586}, "full_gmm": {"ari": 0.11093557487165907, "mis": 0.33}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.7211067502302507, "mis": 0.075}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6363636363636364, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8192750968506873, "mis": 0.065, "mse": 1.552932467517438, "edge_fdr": 0.42857142857142855, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.8105244624349786, "mis": 0.07, "mse": 1.0547842661299882}, "pooled_lasso": {"mse": 2.2669881074795963}, "full_gmm": {"ari": -0.003363370546921496, "mis": 0.635}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.3192491671348811, "mis": 0.335}, "spectral": {"ari": 0.2078810849624517, "mis": 0.445}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8780487804878049, "size": 41, "ari": 0.6370920859083238, "mis": 0.14}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8486438744680183, "mis": 0.055, "mse": 1.8474831830713134, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.8611646376248315, "mis": 0.05, "mse": 1.0723955595902401}, "pooled_lasso": {"mse": 3.094922005814497}, "full_gmm": {"ari": 0.007335784391314148, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.32951785143931495, "mis": 0.325}, "spectral": {"ari": 0.18165203746027836, "mis": 0.48}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8780487804878049, "size": 41, "ari": 0.7656599463744795, "mis": 0.085}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.59, "mse": 3.480595130768057}, "oracle": {"ari": 0.9103004279869669, "mis": 0.03, "mse": 1.1432801668609038}, "pooled_lasso": {"mse": 2.1594567170575005}, "full_gmm": {"ari": 0.030732715647711146, "mis": 0.555}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.2751438580703932, "mis": 0.42}, "spectral": {"ari": 0.3636977845647658, "mis": 0.27}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.8224182758015831, "mis": 0.06}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.59}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 2, "ari": 0.5863225201547064, "mis": 0.16, "mse": 4.699664266938084, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9124055265368753, "mis": 0.03, "mse": 1.143365699964414}, "pooled_lasso": {"mse": 3.832400323050249}, "full_gmm": {"ari": 0.00909404653195795, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.6937983211578613, "mis": 0.12}, "spectral": {"ari": 0.20705622990837355, "mis": 0.45}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 0.89830471082963, "mis": 0.035}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615, "mse": 2.8731037103461214}, "oracle": {"ari": 0.8817970586488612, "mis": 0.045, "mse": 1.1076295812323318}, "pooled_lasso": {"mse": 1.8172973773275598}, "full_gmm": {"ari": 0.01300449764153673, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.4893590223949539, "mis": 0.23}, "spectral": {"ari": 0.2036638051853138, "mis": 0.41}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.7035554733461343, "mis": 0.12}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65, "mse": 6.7675672043356805}, "oracle": {"ari": 0.8457950221557409, "mis": 0.055, "mse": 1.068226782364214}, "pooled_lasso": {"mse": 4.176063744220783}, "full_gmm": {"ari": -0.0006834153339392853, "mis": 0.625}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.38355468798055375, "mis": 0.265}, "spectral": {"ari": 0.29161281916022497, "mis": 0.345}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.3770267812936492, "mis": 0.295}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7180788622637454, "mis": 0.11, "mse": 1.5881154708402545, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.7480315695957878, "mis": 0.095, "mse": 1.1846762315641213}, "pooled_lasso": {"mse": 2.299377236378683}, "full_gmm": {"ari": -0.010140405651476631, "mis": 0.645}, "sparse_kmeans": {"tpr": 0.2, "fdr": 0.9982993197278912, "size": 588, "ari": -0.0037672171167371753, "mis": 0.635}, "spectral": {"ari": 0.08017398484238833, "mis": 0.52}, "penalized_gmm": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": -0.0040583960376853155, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8123817576880366, "mis": 0.065, "mse": 1.4305020957773984, "edge_fdr": 0.4, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.8276430637173748, "mis": 0.06, "mse": 0.9526283913323355}, "pooled_lasso": {"mse": 2.090083343361764}, "full_gmm": {"ari": 0.001412994501185411, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9964664310954063, "size": 1415, "ari": 0.18302682267923645, "mis": 0.475}, "spectral": {"ari": 0.11873508850832214, "mis": 0.475}, "penalized_gmm": {"tpr": 0.8, "fdr": 0.8260869565217391, "size": 23, "ari": 0.3315032368414304, "mis": 0.41}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.5565103567419694, "mis": 0.205, "mse": 1.6404261270630913, "edge_fdr": 0.25, "edge_power": 0.5}, "oracle": {"ari": 0.8423437086589352, "mis": 0.055, "mse": 1.1566175381668162}, "pooled_lasso": {"mse": 1.9237177845206606}, "full_gmm": {"ari": -0.006507553517321525, "mis": 0.64}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.5581092843659812, "mis": 0.175}, "spectral": {"ari": 0.2159498050390592, "mis": 0.45}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8387096774193549, "size": 31, "ari": 0.39302525624331774, "mis": 0.365}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61, "mse": 6.120058089510358}, "oracle": {"ari": 0.9556695138795763, "mis": 0.015, "mse": 1.120180410820171}, "pooled_lasso": {"mse": 3.772824997361695}, "full_gmm": {"ari": 0.033350190937192124, "mis": 0.54}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.29534042735057, "mis": 0.36}, "spectral": {"ari": 0.16995615348726442, "mis": 0.42}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 0.7614821157071734, "mis": 0.095}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.812765996123529, "mis": 0.065, "mse": 1.3597649943131689, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.812765996123529, "mis": 0.065, "mse": 0.9903955343209633}, "pooled_lasso": {"mse": 2.8068171765606613}, "full_gmm": {"ari": -0.0019642116315146843, "mis": 0.635}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.29333592827798627, "mis": 0.405}, "spectral": {"ari": 0.16905398774948166, "mis": 0.39}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.7609954584593295, "mis": 0.085}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.00295022891224334, "mis": 0.605}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.5484092392830328, "mis": 0.185, "mse": 1.743496134934717, "edge_fdr": 0.6666666666666666, "edge_power": 0.16666666666666666}, "oracle": {"ari": 0.8146420311493004, "mis": 0.065, "mse": 1.0487891040764397}, "pooled_lasso": {"mse": 2.324071038713673}, "full_gmm": {"ari": 0.015356566811069354, "mis": 0.575}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.996617050067659, "size": 1478, "ari": 0.1871476215610965, "mis": 0.38}, "spectral": {"ari": 0.20871948758157552, "mis": 0.425}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.6916713257474986, "mis": 0.115}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8139054361391825, "mis": 0.07, "mse": 1.489099419676732, "edge_fdr": 0.14285714285714285, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.8651782286375279, "mis": 0.05, "mse": 1.0431819973802452}, "pooled_lasso": {"mse": 3.101134672431442}, "full_gmm": {"ari": -0.001052385530450404, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.5322082114952563, "mis": 0.2}, "spectral": {"ari": 0.10275762211447834, "mis": 0.545}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 29, "ari": 0.5260891125462892, "mis": 0.325}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625, "mse": 5.1220452202013895}, "oracle": {"ari": 0.8704966314128147, "mis": 0.045, "mse": 1.0266958989579402}, "pooled_lasso": {"mse": 2.510175824722265}, "full_gmm": {"ari": 0.011343426935399765, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.42669519875265444, "mis": 0.255}, "spectral": {"ari": 0.13143603179476512, "mis": 0.47}, "penalized_gmm": {"tpr": 0.8, "fdr": 0.8461538461538461, "size": 26, "ari": 0.4588503960599223, "mis": 0.355}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64, "mse": 3.8600739836609206}, "oracle": {"ari": 0.7451139675787826, "mis": 0.09, "mse": 1.2224577522086102}, "pooled_lasso": {"mse": 2.683449624591302}, "full_gmm": {"ari": 0.006218140678600243, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.41552926989042066, "mis": 0.245}, "spectral": {"ari": 0.1228502352516171, "mis": 0.445}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 0.6398985058243817, "mis": 0.135}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.7122082274114987, "mis": 0.12, "mse": 1.9750598339486756, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.7508293384762844, "mis": 0.105, "mse": 1.14754597812281}, "pooled_lasso": {"mse": 2.7560938352746005}, "full_gmm": {"ari": -0.006887072989939866, "mis": 0.64}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9939759036144579, "size": 830, "ari": 0.6702159459229362, "mis": 0.135}, "spectral": {"ari": 0.25228044805875555, "mis": 0.42}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8913043478260869, "size": 46, "ari": 0.6463444150273608, "mis": 0.15}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7440709657956318, "mis": 0.1, "mse": 4.576940886978424, "edge_fdr": 0.2, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.7768917053911404, "mis": 0.085, "mse": 1.0398905481421798}, "pooled_lasso": {"mse": 5.544125697237867}, "full_gmm": {"ari": 0.00691507486977224, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9970674486803519, "size": 1705, "ari": 0.673882650870286, "mis": 0.13}, "spectral": {"ari": 0.1458558567723548, "mis": 0.445}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.5336076338374536, "mis": 0.325}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7556883968532154, "mis": 0.09, "mse": 2.1719425814478237, "edge_fdr": 0.3333333333333333, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.779601056882286, "mis": 0.08, "mse": 1.1767675522923655}, "pooled_lasso": {"mse": 3.460266191681044}, "full_gmm": {"ari": 0.0015714080702362314, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.6097377636258632, "mis": 0.155}, "spectral": {"ari": 0.1684521306068966, "mis": 0.44}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 0.705744959045127, "mis": 0.115}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63, "mse": 5.214951431601245}, "oracle": {"ari": 0.760184136412457, "mis": 0.085, "mse": 1.0644163549357888}, "pooled_lasso": {"mse": 2.2971306704994694}, "full_gmm": {"ari": -0.008224932484924698, "mis": 0.63}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.5249072531240736, "mis": 0.18}, "spectral": {"ari": 0.20069784255771983, "mis": 0.42}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 0.6638458369413891, "mis": 0.125}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.850722755226812, "mis": 0.06, "mse": 2.663079040987337, "edge_fdr": 0.3, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.8956685857171043, "mis": 0.04, "mse": 1.1072288902943692}, "pooled_lasso": {"mse": 3.926354498386374}, "full_gmm": {"ari": 0.009827152022664471, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7469111514082455, "mis": 0.095}, "spectral": {"ari": 0.2441259501261741, "mis": 0.345}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8809523809523809, "size": 42, "ari": 0.785806008550119, "mis": 0.08}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.595}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655, "mse": 2.888913000795853}, "oracle": {"ari": 0.9552399804628332, "mis": 0.015, "mse": 1.0309787134151671}, "pooled_lasso": {"mse": 2.2213471556738855}, "full_gmm": {"ari": -0.005332723087602756, "mis": 0.66}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9971395881006865, "size": 1748, "ari": 0.3550033308186775, "mis": 0.275}, "spectral": {"ari": 0.09216664158890081, "mis": 0.525}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.8018591428466804, "mis": 0.07}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63, "mse": 5.217221280791666}, "oracle": {"ari": 0.9558616554330366, "mis": 0.015, "mse": 1.141378397450848}, "pooled_lasso": {"mse": 2.8913461565194454}, "full_gmm": {"ari": -0.001844236488177462, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.47952321818990346, "mis": 0.215}, "spectral": {"ari": 0.1546215248883962, "mis": 0.515}, "penalized_gmm": {"tpr": 0.8, "fdr": 0.8260869565217391, "size": 23, "ari": 0.4226768675789849, "mis": 0.315}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625, "mse": 5.577989548018218}, "oracle": {"ari": 0.8029943843216577, "mis": 0.07, "mse": 1.06685303231677}, "pooled_lasso": {"mse": 3.445717271848232}, "full_gmm": {"ari": 0.00400477711247758, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9935400516795866, "size": 774, "ari": 0.3938141406232396, "mis": 0.27}, "spectral": {"ari": 0.15846572581407337, "mis": 0.46}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.40324643932502663, "mis": 0.29}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635, "mse": 4.517092098978596}, "oracle": {"ari": 0.6983273156313317, "mis": 0.115, "mse": 1.065912060092236}, "pooled_lasso": {"mse": 2.3195920324097288}, "full_gmm": {"ari": 0.004896127811691466, "mis": 0.615}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.45838673344159475, "mis": 0.24}, "spectral": {"ari": 0.1960192162553781, "mis": 0.44}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8529411764705882, "size": 34, "ari": 0.4644561202637433, "mis": 0.255}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.008812268141847357, "mis": 0.61}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.56, "mse": 6.330201336671528}, "oracle": {"ari": 0.8943429201590327, "mis": 0.035, "mse": 1.1480254344740952}, "pooled_lasso": {"mse": 3.5559793555985495}, "full_gmm": {"ari": 0.0009397976779212874, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.4128130313454855, "mis": 0.23}, "spectral": {"ari": 0.06566287394580061, "mis": 0.53}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8484848484848485, "size": 33, "ari": 0.7003663308775739, "mis": 0.105}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.0003350066183497341, "mis": 0.605}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62, "mse": 4.638528675850515}, "oracle": {"ari": 0.851523125501874, "mis": 0.05, "mse": 1.0988833417276982}, "pooled_lasso": {"mse": 2.9928797115211583}, "full_gmm": {"ari": 7.32616886337656e-05, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.4670102626576125, "mis": 0.21}, "spectral": {"ari": 0.22653630013669723, "mis": 0.37}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.868421052631579, "size": 38, "ari": 0.7802332783879227, "mis": 0.075}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63, "mse": 7.310403468498569}, "oracle": {"ari": 0.8382080457604116, "mis": 0.055, "mse": 1.19059265020657}, "pooled_lasso": {"mse": 2.6953059090600617}, "full_gmm": {"ari": -0.004875977357091032, "mis": 0.64}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9930747922437673, "size": 722, "ari": 0.363622004074822, "mis": 0.295}, "spectral": {"ari": 0.17000680126886197, "mis": 0.48}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.39669575660649525, "mis": 0.375}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645, "mse": 2.9849443893732794}, "oracle": {"ari": 0.8438626240983785, "mis": 0.055, "mse": 1.0740860366334182}, "pooled_lasso": {"mse": 2.102839896769771}, "full_gmm": {"ari": 0.016133789695299553, "mis": 0.58}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9932249322493225, "size": 738, "ari": 0.655336951822602, "mis": 0.13}, "spectral": {"ari": 0.12002529270248832, "mis": 0.5}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.3494281093544613, "mis": 0.33}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61, "mse": 5.707956571783121}, "oracle": {"ari": 0.7588730745460368, "mis": 0.09, "mse": 1.1964634874283215}, "pooled_lasso": {"mse": 4.501441435585469}, "full_gmm": {"ari": 0.04552194343142214, "mis": 0.55}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.6229771441094724, "mis": 0.14}, "spectral": {"ari": 0.21559861072850947, "mis": 0.445}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8863636363636364, "size": 44, "ari": 0.6012505737192546, "mis": 0.165}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.6808311191369817, "mis": 0.12, "mse": 2.7190723388991374, "edge_fdr": 0.5, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.8811911670521659, "mis": 0.04, "mse": 1.1418915832385028}, "pooled_lasso": {"mse": 3.222182273092655}, "full_gmm": {"ari": 0.027078663809072413, "mis": 0.56}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9754901960784313, "size": 204, "ari": 0.6243762297627207, "mis": 0.14}, "spectral": {"ari": 0.08108492448884048, "mis": 0.545}, "penalized_gmm": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.605}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.605}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64, "mse": 4.643787379051104}, "oracle": {"ari": 0.8140034905704187, "mis": 0.065, "mse": 1.127336514028009}, "pooled_lasso": {"mse": 3.4510945757405116}, "full_gmm": {"ari": 0.022465650653159516, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.6247113509687381, "mis": 0.145}, "spectral": {"ari": 0.13890209360189226, "mis": 0.47}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8333333333333334, "size": 30, "ari": 0.4069374385071838, "mis": 0.355}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.7731761141751708, "mis": 0.08, "mse": 2.7501198452173847, "edge_fdr": 0.25, "edge_power": 1.0}, "oracle": {"ari": 0.7994721250397699, "mis": 0.07, "mse": 1.0397705455926134}, "pooled_lasso": {"mse": 3.769799082444779}, "full_gmm": {"ari": -0.002208361151816531, "mis": 0.625}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.47043461801489816, "mis": 0.225}, "spectral": {"ari": 0.12704530994799185, "mis": 0.45}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.84375, "size": 32, "ari": 0.5660203502693821, "mis": 0.175}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.915651146907243, "mis": 0.03, "mse": 1.5368312580089054, "edge_fdr": 0.25, "edge_power": 0.75}, "oracle": {"ari": 0.915651146907243, "mis": 0.03, "mse": 1.0300564519761293}, "pooled_lasso": {"mse": 2.901370561353412}, "full_gmm": {"ari": 0.012418456369996049, "mis": 0.565}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9971395881006865, "size": 1748, "ari": 0.5857570003217477, "mis": 0.165}, "spectral": {"ari": 0.1584291688921558, "mis": 0.48}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.43917545421145726, "mis": 0.32}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64, "mse": 3.0973647998374783}, "oracle": {"ari": 0.9258284222526952, "mis": 0.025, "mse": 1.0099383575907486}, "pooled_lasso": {"mse": 2.2834037163046514}, "full_gmm": {"ari": 0.0007776873632653252, "mis": 0.63}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.993006993006993, "size": 715, "ari": 0.5288857278863852, "mis": 0.205}, "spectral": {"ari": 0.03571770911394312, "mis": 0.565}, "penalized_gmm": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.680099574047517, "mis": 0.12, "mse": 2.302483253910459, "edge_fdr": 1.0, "edge_power": 0.0}, "oracle": {"ari": 0.7112057532209427, "mis": 0.105, "mse": 1.0643014937684605}, "pooled_lasso": {"mse": 2.967422059413266}, "full_gmm": {"ari": 0.0011386471435051641, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.997421351211965, "size": 1939, "ari": 0.7202094928617334, "mis": 0.105}, "spectral": {"ari": 0.20880252126472967, "mis": 0.4}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8648648648648649, "size": 37, "ari": 0.7075447101710953, "mis": 0.11}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9552330700344779, "mis": 0.015, "mse": 1.3728687311364483, "edge_fdr": 0.0, "edge_power": 0.5833333333333334}, "oracle": {"ari": 0.9552330700344779, "mis": 0.015, "mse": 1.19225297106577}, "pooled_lasso": {"mse": 2.441524457643982}, "full_gmm": {"ari": 0.018672621255417365, "mis": 0.58}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.6238456866411628, "mis": 0.14}, "spectral": {"ari": 0.14410391881743062, "mis": 0.515}, "penalized_gmm": {"tpr": 0.8, "fdr": 0.8333333333333334, "size": 24, "ari": 0.5203362649298239, "mis": 0.345}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": -0.0034226694154575643, "mis": 0.625}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.7386876501037, "mis": 0.095, "mse": 2.2391579493528067, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.8145774583129509, "mis": 0.065, "mse": 1.3399093159780595}, "pooled_lasso": {"mse": 3.4218644319501514}, "full_gmm": {"ari": 0.009792546006725893, "mis": 0.615}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.3463430810134959, "mis": 0.385}, "spectral": {"ari": 0.25194579208226564, "mis": 0.365}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8611111111111112, "size": 36, "ari": 0.6761248114953726, "mis": 0.12}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645, "mse": 5.543575513565489}, "oracle": {"ari": 0.8841609296047103, "mis": 0.04, "mse": 1.1296621142189234}, "pooled_lasso": {"mse": 3.3042624800046747}, "full_gmm": {"ari": -0.004669430474643092, "mis": 0.635}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.30502435100464553, "mis": 0.325}, "spectral": {"ari": 0.22117794576825608, "mis": 0.365}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8888888888888888, "size": 45, "ari": 0.6885664814804271, "mis": 0.115}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63, "mse": 2.7544084852717914}, "oracle": {"ari": 0.7955538370587069, "mis": 0.075, "mse": 0.9406453640879309}, "pooled_lasso": {"mse": 1.8840637778744966}, "full_gmm": {"ari": 0.0065796519461688826, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.23430738561979525, "mis": 0.445}, "spectral": {"ari": 0.10774746321562649, "mis": 0.515}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 28, "ari": 0.37810258110862155, "mis": 0.375}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615, "mse": 5.2306398409705945}, "oracle": {"ari": 0.8435257506711441, "mis": 0.055, "mse": 1.0936918792676418}, "pooled_lasso": {"mse": 3.289234415691263}, "full_gmm": {"ari": -0.0027046724074979473, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.46500061591349934, "mis": 0.215}, "spectral": {"ari": 0.14750547401507594, "mis": 0.5}, "penalized_gmm": {"tpr": 0.8, "fdr": 0.84, "size": 25, "ari": 0.32970678215998334, "mis": 0.4}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615, "mse": 4.0042158879956995}, "oracle": {"ari": 0.8235192365427068, "mis": 0.065, "mse": 1.1147194990379141}, "pooled_lasso": {"mse": 2.6496116080932475}, "full_gmm": {"ari": 0.021284376764724135, "mis": 0.585}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9936386768447837, "size": 786, "ari": 0.4420995059313151, "mis": 0.23}, "spectral": {"ari": 0.1391325887414999, "mis": 0.44}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 0.5926637026244889, "mis": 0.155}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.004662496317872679, "mis": 0.625}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.58, "mse": 4.363372213248849}, "oracle": {"ari": 0.7852743124768273, "mis": 0.075, "mse": 0.9684248830494825}, "pooled_lasso": {"mse": 3.508971051568523}, "full_gmm": {"ari": -0.005916637896608651, "mis": 0.63}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9935064935064936, "size": 770, "ari": 0.673049884412983, "mis": 0.12}, "spectral": {"ari": 0.16856056378646025, "mis": 0.455}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 27, "ari": 0.5168016990859882, "mis": 0.305}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.58}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8549667083696189, "mis": 0.05, "mse": 1.4858728096785376, "edge_fdr": 0.2, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.8549667083696189, "mis": 0.05, "mse": 1.0594829986910679}, "pooled_lasso": {"mse": 3.0437077560074}, "full_gmm": {"ari": 0.0030137848910372217, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9736842105263158, "size": 190, "ari": 0.6772580596210928, "mis": 0.12}, "spectral": {"ari": 0.11463842185650523, "mis": 0.47}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.4199243217729124, "mis": 0.35}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655, "mse": 7.615520726021305}, "oracle": {"ari": 0.8290456349490395, "mis": 0.06, "mse": 1.1720749231911733}, "pooled_lasso": {"mse": 3.546810536430069}, "full_gmm": {"ari": 0.004579235284917061, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.4328374279148064, "mis": 0.23}, "spectral": {"ari": 0.20005791993317534, "mis": 0.45}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.7315237377577963, "mis": 0.1}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.7914003703344554, "mis": 0.075, "mse": 2.0211063278778836, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.8152937279643464, "mis": 0.065, "mse": 1.0767433379318216}, "pooled_lasso": {"mse": 2.328907490034256}, "full_gmm": {"ari": 0.000295841418806203, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7135259210962078, "mis": 0.105}, "spectral": {"ari": 0.20580631735708937, "mis": 0.4}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8717948717948718, "size": 39, "ari": 0.7532178884124592, "mis": 0.09}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.59}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7852432005477762, "mis": 0.08, "mse": 3.811089718890105, "edge_fdr": 0.5, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.7716222618933011, "mis": 0.085, "mse": 1.0179093867287419}, "pooled_lasso": {"mse": 5.372695585583509}, "full_gmm": {"ari": 0.0040274666129020385, "mis": 0.615}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.5932934682526588, "mis": 0.165}, "spectral": {"ari": 0.1694610771208052, "mis": 0.41}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8837209302325582, "size": 43, "ari": 0.6540952653301496, "mis": 0.135}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8976630963684383, "mis": 0.035, "mse": 1.2807874968587558, "edge_fdr": 0.125, "edge_power": 0.5833333333333334}, "oracle": {"ari": 0.8976630963684383, "mis": 0.035, "mse": 1.0601258829350173}, "pooled_lasso": {"mse": 2.611316044854168}, "full_gmm": {"ari": -0.005115824052303131, "mis": 0.635}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.37109108581561073, "mis": 0.27}, "spectral": {"ari": 0.11210301782016469, "mis": 0.495}, "penalized_gmm": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.605, "mse": 2.5733833637928583}, "oracle": {"ari": 0.9248161784664944, "mis": 0.025, "mse": 1.042833462855222}, "pooled_lasso": {"mse": 2.0844572631016507}, "full_gmm": {"ari": 0.011606726122064731, "mis": 0.58}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.25925274841182117, "mis": 0.375}, "spectral": {"ari": 0.05872088932475922, "mis": 0.54}, "penalized_gmm": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.605}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.605}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635, "mse": 2.97308007936419}, "oracle": {"ari": 0.848423706555452, "mis": 0.055, "mse": 1.2107908040760011}, "pooled_lasso": {"mse": 2.1708147820544963}, "full_gmm": {"ari": 0.017176328125281887, "mis": 0.56}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.993368700265252, "size": 754, "ari": 0.5050616111221984, "mis": 0.215}, "spectral": {"ari": 0.27614758282747986, "mis": 0.45}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.47122432691987187, "mis": 0.295}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7548866990139199, "mis": 0.1, "mse": 1.9117268588787033, "edge_fdr": 0.3333333333333333, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.8108440982474596, "mis": 0.075, "mse": 1.0752962736307372}, "pooled_lasso": {"mse": 2.447825225966656}, "full_gmm": {"ari": 0.03278500157653068, "mis": 0.595}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.45778004659826643, "mis": 0.25}, "spectral": {"ari": 0.21531087452622646, "mis": 0.44}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.875, "size": 40, "ari": 0.7021627336259403, "mis": 0.125}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8918203028410727, "edge_fdr": 0.0, "edge_power": 0.3}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2718291915720683}, "pooled_lasso": {"mse": 3.0604549453050365}, "full_gmm": {"ari": 0.06852074366085904, "mis": 0.35}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9019271857689409, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.6, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6712098005856233, "edge_fdr": 0.3333333333333333, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1676054488271386}, "pooled_lasso": {"mse": 2.7748025753830388}, "full_gmm": {"ari": 0.09792931046455107, "mis": 0.34}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9020013889765768, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.782608695652174, "size": 46, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.625, "size": 16, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8276438101846324, "edge_fdr": 0.16666666666666666, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1863623298522568}, "pooled_lasso": {"mse": 2.6131864235053834}, "full_gmm": {"ari": 0.006066059409572263, "mis": 0.45}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602001543751588, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.6363636363636364, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.562794295188794, "edge_fdr": 0.0, "edge_power": 0.42857142857142855}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0239443867629638}, "pooled_lasso": {"mse": 2.729803222949262}, "full_gmm": {"ari": 0.00716923321881417, "mis": 0.445}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602010838169498, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.5333333333333333, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 2.0646328534532823, "edge_fdr": 0.25, "edge_power": 0.375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0549294816312644}, "pooled_lasso": {"mse": 2.5372139767809267}, "full_gmm": {"ari": 0.02360933641940222, "mis": 0.415}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9211993051986528, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.6428571428571429, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.3, "fdr": 0.0, "size": 3, "ari": 0.9602005403078164, "mis": 0.01, "mse": 2.3457078188506415, "edge_fdr": 0.25, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.204088054236225}, "pooled_lasso": {"mse": 2.6326660430416298}, "full_gmm": {"ari": -0.0023034828118888443, "mis": 0.485}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9212056513107247, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.4666666666666667, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.8405123022553158, "edge_fdr": 0.2222222222222222, "edge_power": 0.5833333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0812277658366447}, "pooled_lasso": {"mse": 3.1492027513219094}, "full_gmm": {"ari": 0.07966468675986907, "mis": 0.355}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9212043460356679, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.4, "fdr": 0.6923076923076923, "size": 13, "ari": 0.8456271365256021, "mis": 0.04}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.7983341241088884, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.115412172641123}, "pooled_lasso": {"mse": 2.886121492764465}, "full_gmm": {"ari": 0.1044333817429494, "mis": 0.335}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602010174871186, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.4, "size": 10, "ari": 0.980000002828211, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.9215687832646757, "edge_fdr": 0.2857142857142857, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2728627279421492}, "pooled_lasso": {"mse": 3.1218400041595236}, "full_gmm": {"ari": 0.13268043365064322, "mis": 0.315}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9020084012625591, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7435897435897436, "size": 39, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.6666666666666666, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6183414738698776, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.113202072099632}, "pooled_lasso": {"mse": 2.539749297123968}, "full_gmm": {"ari": -0.004226506841569603, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799995446475961, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.6428571428571429, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 2.3977427811538443, "edge_fdr": 0.3333333333333333, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2358440854101103}, "pooled_lasso": {"mse": 2.9385733159245775}, "full_gmm": {"ari": 0.19858919581939807, "mis": 0.275}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9212040404040404, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.6470588235294118, "size": 17, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.9913997567159574, "edge_fdr": 0.0, "edge_power": 0.125}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0579464497096651}, "pooled_lasso": {"mse": 2.7626326115381064}, "full_gmm": {"ari": 0.13257152318280807, "mis": 0.315}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9406026706995579, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.6111111111111112, "size": 18, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.9769802601308941, "edge_fdr": 0.0, "edge_power": 0.2}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1348951749747584}, "pooled_lasso": {"mse": 2.6948419572488103}, "full_gmm": {"ari": -0.00017329274972523978, "mis": 0.455}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799996868716916, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.5909090909090909, "size": 22, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5844635118731591, "edge_fdr": 0.0, "edge_power": 0.42857142857142855}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1549402569877312}, "pooled_lasso": {"mse": 2.8105582239486573}, "full_gmm": {"ari": -0.0041210695645988735, "mis": 0.485}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.4, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6226037207677881, "edge_fdr": 0.0, "edge_power": 0.5833333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0713884182554918}, "pooled_lasso": {"mse": 2.7163209887456032}, "full_gmm": {"ari": 0.08540857640796953, "mis": 0.35}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7959183673469388, "size": 49, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.5, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.780302252631916, "edge_fdr": 0.0, "edge_power": 0.2}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1744419216456927}, "pooled_lasso": {"mse": 2.6181746115418165}, "full_gmm": {"ari": 0.10447625671197518, "mis": 0.335}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.46153846153846156, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.728934699329263, "edge_fdr": 0.0, "edge_power": 0.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.126744652021006}, "pooled_lasso": {"mse": 2.7646344731679346}, "full_gmm": {"ari": 0.15601621842372973, "mis": 0.3}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602003292518216, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.6666666666666666, "size": 15, "ari": 0.9799997183869845, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5973431845266695, "edge_fdr": 0.125, "edge_power": 0.5833333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0919681344459473}, "pooled_lasso": {"mse": 2.58451065966627}, "full_gmm": {"ari": 0.0500998853968463, "mis": 0.385}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799995446475961, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7435897435897436, "size": 39, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6521739130434783, "size": 23, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6286320915879595, "edge_fdr": 0.0, "edge_power": 0.5833333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0992819198451798}, "pooled_lasso": {"mse": 2.9431726380347607}, "full_gmm": {"ari": 0.010360081465389583, "mis": 0.435}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9601989784404467, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6190476190476191, "size": 21, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.859497416438059, "edge_fdr": 0.0, "edge_power": 0.7}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0732424489155736}, "pooled_lasso": {"mse": 3.1358373569161393}, "full_gmm": {"ari": -0.0038127954869571767, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9406016627473834, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.6153846153846154, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.89376787117286, "edge_fdr": 0.0, "edge_power": 0.4}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0829257258610705}, "pooled_lasso": {"mse": 2.871205576001749}, "full_gmm": {"ari": 0.027597366919003056, "mis": 0.41}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602009262329895, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.6111111111111112, "size": 18, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.951586070868958, "edge_fdr": 0.0, "edge_power": 0.25}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0682295015101682}, "pooled_lasso": {"mse": 2.421727493628037}, "full_gmm": {"ari": 0.1986591531870333, "mis": 0.275}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8830153069770948, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.5625, "size": 16, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 2.028768859661495, "edge_fdr": 0.0, "edge_power": 0.625}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.286410130150682}, "pooled_lasso": {"mse": 2.9516035393717504}, "full_gmm": {"ari": -0.015625612682628437, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799964895735951, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5294117647058824, "size": 17, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4277642055091533, "edge_fdr": 0.16666666666666666, "edge_power": 0.35714285714285715}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.060924884537148}, "pooled_lasso": {"mse": 2.699233465391174}, "full_gmm": {"ari": 0.0028050405513502493, "mis": 0.445}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799996868716916, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.5625, "size": 16, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8717915271555523, "edge_fdr": 0.0, "edge_power": 0.2}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2612529987911256}, "pooled_lasso": {"mse": 2.806087038917513}, "full_gmm": {"ari": -8.787545926290671e-05, "mis": 0.465}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7916666666666666, "size": 48, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.6, "size": 15, "ari": 0.9799996868716916, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.739785050236862, "edge_fdr": 0.2, "edge_power": 0.4}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9625716772078103}, "pooled_lasso": {"mse": 2.5877854129077886}, "full_gmm": {"ari": 0.048317096853844416, "mis": 0.385}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602007537736028, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.7368421052631579, "size": 19, "ari": 0.9602007537736028, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.9258446744203912, "edge_fdr": 0.1111111111111111, "edge_power": 0.8}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1599764601220253}, "pooled_lasso": {"mse": 2.879145097300884}, "full_gmm": {"ari": -0.001853415017899557, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799997183869845, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.6470588235294118, "size": 17, "ari": 0.9799997183869845, "mis": 0.005}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 2.020277303392951, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.14443954616966}, "pooled_lasso": {"mse": 3.047225277570381}, "full_gmm": {"ari": 0.012075607517812562, "mis": 0.44}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9020081835048013, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.6666666666666666, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8558028738193266, "edge_fdr": 0.16666666666666666, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1099031074319483}, "pooled_lasso": {"mse": 2.79031969831326}, "full_gmm": {"ari": 0.06290794712823403, "mis": 0.37}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7959183673469388, "size": 49, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5789473684210527, "size": 19, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.6785526335762588, "edge_fdr": 0.1111111111111111, "edge_power": 0.8}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0330140059631845}, "pooled_lasso": {"mse": 2.6107042028076655}, "full_gmm": {"ari": 0.00301684000088494, "mis": 0.47}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8642177453445731, "mis": 0.035}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7435897435897436, "size": 39, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.6, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 2.004219403269417, "edge_fdr": 0.3333333333333333, "edge_power": 0.4}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2643891557573552}, "pooled_lasso": {"mse": 3.2006887718401087}, "full_gmm": {"ari": 0.0019146313678382696, "mis": 0.465}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.940602178727175, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.5882352941176471, "size": 17, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.7568003394848937, "edge_fdr": 0.0, "edge_power": 0.8}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1411746584613662}, "pooled_lasso": {"mse": 2.868165882693453}, "full_gmm": {"ari": 0.0032225086338768106, "mis": 0.465}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602001973909402, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.5833333333333334, "size": 12, "ari": 0.9602003292518216, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.8095543978738498, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2160984492316038}, "pooled_lasso": {"mse": 2.5251456400584376}, "full_gmm": {"ari": 0.1112103258610648, "mis": 0.33}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799999971717882, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5294117647058824, "size": 17, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 0.3, "fdr": 0.0, "size": 3, "ari": 0.9799986516603235, "mis": 0.005, "mse": 2.297214276365286, "edge_fdr": 0.25, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1832020759202393}, "pooled_lasso": {"mse": 2.75550609262884}, "full_gmm": {"ari": 0.011983251325566375, "mis": 0.435}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9601974526369688, "mis": 0.01}, "spectral": {"ari": 0.9211951059986841, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7435897435897436, "size": 39, "ari": 0.9601974526369688, "mis": 0.01}, "marginal_screening": {"tpr": 0.3, "fdr": 0.75, "size": 12, "ari": 0.9211989971398573, "mis": 0.02}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.990453282593704, "edge_fdr": 0.14285714285714285, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1004562420271722}, "pooled_lasso": {"mse": 2.9043923085806154}, "full_gmm": {"ari": 0.00511531617926104, "mis": 0.45}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.980000002828211, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.5, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.8985462408023588, "edge_fdr": 0.0, "edge_power": 0.25}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1835481556504237}, "pooled_lasso": {"mse": 2.946623275947708}, "full_gmm": {"ari": 0.11809930667699466, "mis": 0.325}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799999971717882, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7560975609756098, "size": 41, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.7058823529411765, "size": 17, "ari": 0.9602008136722539, "mis": 0.01}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.6854620380587393, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1113423897168144}, "pooled_lasso": {"mse": 2.8163731408654327}, "full_gmm": {"ari": 0.010573315230757397, "mis": 0.44}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9020086704889944, "mis": 0.025}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.65, "size": 20, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 2.042191358999334, "edge_fdr": 0.0, "edge_power": 0.625}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2543765739617343}, "pooled_lasso": {"mse": 2.78968425570955}, "full_gmm": {"ari": 0.0036595257961235276, "mis": 0.455}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9212041995874756, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.5, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8675550989624363, "edge_fdr": 0.14285714285714285, "edge_power": 0.6}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0574255651625895}, "pooled_lasso": {"mse": 2.726482755416304}, "full_gmm": {"ari": 0.001809667890869069, "mis": 0.47}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602000397999602, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7222222222222222, "size": 36, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6521739130434783, "size": 23, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 2.060266904136973, "edge_fdr": 0.0, "edge_power": 0.2}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1284320149667864}, "pooled_lasso": {"mse": 2.745305348150575}, "full_gmm": {"ari": -0.001481527334837946, "mis": 0.47}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.47058823529411764, "size": 17, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.7475344822258303, "edge_fdr": 0.0, "edge_power": 0.8}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1685437389635596}, "pooled_lasso": {"mse": 2.632031783623302}, "full_gmm": {"ari": 0.08695529413662847, "mis": 0.35}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9212041995874756, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.782608695652174, "size": 46, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.5333333333333333, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.878993415068238, "edge_fdr": 0.0, "edge_power": 0.6}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1243267296747983}, "pooled_lasso": {"mse": 2.7657340927476093}, "full_gmm": {"ari": -0.0039333488223090044, "mis": 0.485}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9406026706995579, "mis": 0.015}, "spectral": {"ari": 0.9406026706995579, "mis": 0.015}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7297297297297297, "size": 37, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.2, "fdr": 0.8461538461538461, "size": 13, "ari": 0.6707581453223985, "mis": 0.09}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6509386263864168, "edge_fdr": 0.0, "edge_power": 0.5833333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1933641194128795}, "pooled_lasso": {"mse": 2.342426526153303}, "full_gmm": {"ari": 0.05833256796959941, "mis": 0.375}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602005929709633, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.5263157894736842, "size": 19, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5010096707856075, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1561623741533362}, "pooled_lasso": {"mse": 2.6871748696900166}, "full_gmm": {"ari": -0.0005861282640649308, "mis": 0.465}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799996868716916, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.6428571428571429, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.8664100393254242, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.042510922689925}, "pooled_lasso": {"mse": 2.739937436018898}, "full_gmm": {"ari": 0.08041996082937493, "mis": 0.355}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7368421052631579, "size": 38, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.38461538461538464, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 4, "ari": 0.980000002828211, "mis": 0.005, "mse": 2.1884813968582257, "edge_fdr": 0.3333333333333333, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1906145474876877}, "pooled_lasso": {"mse": 3.0090593116821314}, "full_gmm": {"ari": 0.02387668301538993, "mis": 0.415}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.980000002828211, "mis": 0.005}, "spectral": {"ari": 0.9212058741582418, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.3, "fdr": 0.75, "size": 12, "ari": 0.8272354235516661, "mis": 0.045}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 2.119887935387989, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0845481251172946}, "pooled_lasso": {"mse": 2.950771431286876}, "full_gmm": {"ari": 0.001411836347222532, "mis": 0.46}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602005403078164, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.5, "fdr": 0.5833333333333334, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.4, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 2.262517778518228, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1339154650743553}, "pooled_lasso": {"mse": 2.936711919189588}, "full_gmm": {"ari": -0.0039049615624596624, "mis": 0.485}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9799995446475961, "mis": 0.005}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.65, "size": 20, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.8797574307180973, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.121216003503865}, "pooled_lasso": {"mse": 2.7585739858963767}, "full_gmm": {"ari": 0.08555991087377783, "mis": 0.35}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.6, "fdr": 0.6666666666666666, "size": 18, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.2801039777694638, "edge_fdr": 0.0, "edge_power": 0.35714285714285715}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0563362560518983}, "pooled_lasso": {"mse": 2.6094971728452063}, "full_gmm": {"ari": 0.20793180881913423, "mis": 0.27}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9602000804038779, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.7, "fdr": 0.5333333333333333, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9397566989602733, "mis": 0.02, "mse": 1.9596723503752689, "edge_fdr": 0.25, "edge_power": 0.16666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.11902955356792}, "pooled_lasso": {"mse": 2.6525479651660606}, "full_gmm": {"ari": 0.015833626691478656, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9850727614230966, "mis": 0.005}, "spectral": {"ari": 0.38591753791112876, "mis": 0.255}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.970111618223188, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645, "mse": 5.407655920210673}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.3199286422010679}, "pooled_lasso": {"mse": 3.089649732593018}, "full_gmm": {"ari": 0.0077668355996596905, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.34271357318072837, "mis": 0.32}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9558030252051913, "mis": 0.015, "mse": 1.8931660655386977, "edge_fdr": 0.14285714285714285, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9702950861686918, "mis": 0.01, "mse": 1.1903271024931743}, "pooled_lasso": {"mse": 3.5372124966892486}, "full_gmm": {"ari": 0.00769979506177736, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9850410239156032, "mis": 0.005}, "spectral": {"ari": 0.3344463473185671, "mis": 0.305}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.782608695652174, "size": 46, "ari": 0.985028445440704, "mis": 0.005}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 0.8787176973045285, "mis": 0.04, "mse": 2.4491059128297175, "edge_fdr": 0.0, "edge_power": 0.2}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2858133399479683}, "pooled_lasso": {"mse": 2.9972720040602114}, "full_gmm": {"ari": 0.011886194760480976, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9840459462192992, "mis": 0.005}, "spectral": {"ari": 0.13711662796481652, "mis": 0.425}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.782608695652174, "size": 46, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.8359147085848198, "edge_fdr": 0.0, "edge_power": 0.16666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.4351385766398534}, "pooled_lasso": {"mse": 2.9081236623909428}, "full_gmm": {"ari": 0.02185410231168743, "mis": 0.595}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.7590575698588314, "mis": 0.085}, "spectral": {"ari": 0.21837119117802795, "mis": 0.365}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8113207547169812, "size": 53, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9841871168320172, "mis": 0.005, "mse": 1.5120602846830116, "edge_fdr": 0.1, "edge_power": 0.375}, "oracle": {"ari": 0.9841871168320172, "mis": 0.005, "mse": 1.219578296673526}, "pooled_lasso": {"mse": 3.077798183280119}, "full_gmm": {"ari": 0.010079992487686505, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9277071227544976, "mis": 0.025}, "spectral": {"ari": 0.31863986411098766, "mis": 0.295}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8360655737704918, "size": 61, "ari": 0.9841871168320172, "mis": 0.005}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.6, "fdr": 0.14285714285714285, "size": 7, "ari": 0.9563198470958135, "mis": 0.015, "mse": 2.4787612342983474, "edge_fdr": 0.5714285714285714, "edge_power": 0.14285714285714285}, "oracle": {"ari": 0.9575247318357005, "mis": 0.015, "mse": 1.1434304824496717}, "pooled_lasso": {"mse": 3.7448792960936115}, "full_gmm": {"ari": -0.0034889366287428644, "mis": 0.63}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8710360252952623, "mis": 0.045}, "spectral": {"ari": 0.29937088475452184, "mis": 0.395}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 56, "ari": 0.9860983755437548, "mis": 0.005}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 0.8149406999304522, "mis": 0.07, "mse": 2.2540903086916924, "edge_fdr": 0.0, "edge_power": 0.08333333333333333}, "oracle": {"ari": 0.9690888188163929, "mis": 0.01, "mse": 1.0290760890924555}, "pooled_lasso": {"mse": 3.3102426478216516}, "full_gmm": {"ari": 0.004695943359491031, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8287779076796008, "mis": 0.06}, "spectral": {"ari": 0.3125131024849231, "mis": 0.36}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.782608695652174, "size": 46, "ari": 0.8931978153468088, "mis": 0.035}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.595}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66, "mse": 4.0752845290815145}, "oracle": {"ari": 0.9261516300747376, "mis": 0.025, "mse": 1.1049894487955156}, "pooled_lasso": {"mse": 3.386344378288935}, "full_gmm": {"ari": 0.008677230335486704, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9550093007839939, "mis": 0.015}, "spectral": {"ari": 0.3188527009657187, "mis": 0.355}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 50, "ari": 0.9403647509311205, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 2.126575485365278, "edge_fdr": 0.25, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.3238815593897675}, "pooled_lasso": {"mse": 3.676739035197763}, "full_gmm": {"ari": 0.0006432193222984346, "mis": 0.63}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9707709031679338, "mis": 0.01}, "spectral": {"ari": 0.3792521485307274, "mis": 0.28}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8113207547169812, "size": 53, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625, "mse": 3.6939037891902644}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0916117025869134}, "pooled_lasso": {"mse": 2.886071498133735}, "full_gmm": {"ari": 0.009205815730652782, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.956617821938754, "mis": 0.015}, "spectral": {"ari": 0.25905275516829707, "mis": 0.395}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8360655737704918, "size": 61, "ari": 0.9859816627013754, "mis": 0.005}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61, "mse": 4.312909652906181}, "oracle": {"ari": 0.9863499926951288, "mis": 0.005, "mse": 1.0718144941214232}, "pooled_lasso": {"mse": 2.951598684081381}, "full_gmm": {"ari": 0.0439192855135522, "mis": 0.53}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9539443510578567, "mis": 0.015}, "spectral": {"ari": 0.16629027090141713, "mis": 0.465}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.75, "size": 40, "ari": 0.9706530006830353, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9701554398803156, "mis": 0.01, "mse": 1.7127974296765764, "edge_fdr": 0.2, "edge_power": 0.19047619047619047}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.165502176324555}, "pooled_lasso": {"mse": 3.9079561617916116}, "full_gmm": {"ari": 0.0012365825731843133, "mis": 0.625}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.40898983887857066, "mis": 0.35}, "spectral": {"ari": 0.26900925028763695, "mis": 0.325}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 56, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615, "mse": 4.02514925528416}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2548939883329548}, "pooled_lasso": {"mse": 2.798923555730158}, "full_gmm": {"ari": 0.006567316166329849, "mis": 0.625}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9364625581921301, "mis": 0.02}, "spectral": {"ari": 0.20691833254446498, "mis": 0.375}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 0.9520018648918005, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.0043173736489672794, "mis": 0.595}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 0.9391139464803482, "mis": 0.02, "mse": 2.503338300312684, "edge_fdr": 0.0, "edge_power": 0.2}, "oracle": {"ari": 0.9687197443087977, "mis": 0.01, "mse": 1.2672594771721315}, "pooled_lasso": {"mse": 3.8032396485606017}, "full_gmm": {"ari": 0.05855874095670014, "mis": 0.515}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 0.728431693914437, "mis": 0.1}, "spectral": {"ari": 0.34133921751676144, "mis": 0.28}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 0.9543140904147718, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9280247288041954, "mis": 0.025, "mse": 2.2332286543051425, "edge_fdr": 0.1111111111111111, "edge_power": 0.4444444444444444}, "oracle": {"ari": 0.9560673733780501, "mis": 0.015, "mse": 1.3050356596898622}, "pooled_lasso": {"mse": 2.9224825346658236}, "full_gmm": {"ari": 0.0013721203029771274, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.7203118520823536, "mis": 0.105}, "spectral": {"ari": 0.26199383128288123, "mis": 0.37}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 52, "ari": 0.9551695351814522, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 0.8121517910946996, "mis": 0.065, "mse": 2.8707446446039, "edge_fdr": 0.0, "edge_power": 0.16666666666666666}, "oracle": {"ari": 0.9392063974950464, "mis": 0.02, "mse": 1.357082192003295}, "pooled_lasso": {"mse": 3.284028955247684}, "full_gmm": {"ari": 6.905240396742454e-05, "mis": 0.635}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9540557421195636, "mis": 0.015}, "spectral": {"ari": 0.24051645907643843, "mis": 0.365}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7777777777777778, "size": 45, "ari": 0.9245317696300033, "mis": 0.025}, "marginal_screening": {"tpr": 0.1, "fdr": 0.0, "size": 1, "ari": 0.23352554771127598, "mis": 0.355}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.8664499776510447, "mis": 0.05, "mse": 2.036993033712994, "edge_fdr": 0.0, "edge_power": 0.3888888888888889}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.191490905604396}, "pooled_lasso": {"mse": 3.502765037280156}, "full_gmm": {"ari": -0.0006060964521705858, "mis": 0.64}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9917763157894737, "size": 1216, "ari": 0.3335471422703188, "mis": 0.365}, "spectral": {"ari": 0.3306598700432847, "mis": 0.32}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 54, "ari": 0.9714135562083317, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.015706269902893685, "mis": 0.57}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 0.955355496391372, "mis": 0.015, "mse": 2.0656724094485144, "edge_fdr": 0.0, "edge_power": 0.4}, "oracle": {"ari": 0.9857833034112146, "mis": 0.005, "mse": 1.1903705972291005}, "pooled_lasso": {"mse": 2.8626594717838736}, "full_gmm": {"ari": 0.03382608719301246, "mis": 0.54}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8833328232317129, "mis": 0.04}, "spectral": {"ari": 0.190610396321849, "mis": 0.425}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8113207547169812, "size": 53, "ari": 0.9856699393237346, "mis": 0.005}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63, "mse": 6.114950357833022}, "oracle": {"ari": 0.912242791003474, "mis": 0.03, "mse": 1.2412658898507065}, "pooled_lasso": {"mse": 3.416569257795973}, "full_gmm": {"ari": 0.010474669232068395, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8072150422916516, "mis": 0.07}, "spectral": {"ari": 0.19220882490173333, "mis": 0.435}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 0.9432649053807329, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9841871168320172, "mis": 0.005, "mse": 1.470046353670019, "edge_fdr": 0.0, "edge_power": 0.16666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.211356592728058}, "pooled_lasso": {"mse": 2.5578645327619425}, "full_gmm": {"ari": 0.01813135346025188, "mis": 0.615}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8632801541073807, "mis": 0.05}, "spectral": {"ari": 0.23422422098827198, "mis": 0.34}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7872340425531915, "size": 47, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": -0.0005469884024585623, "mis": 0.61}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9689073061376992, "mis": 0.01, "mse": 1.580223061070879, "edge_fdr": 0.0, "edge_power": 0.38095238095238093}, "oracle": {"ari": 0.9688330952896959, "mis": 0.01, "mse": 1.1154061346004214}, "pooled_lasso": {"mse": 2.485164291948654}, "full_gmm": {"ari": 0.04164428761661049, "mis": 0.55}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9385695791217193, "mis": 0.02}, "spectral": {"ari": 0.3870120419864437, "mis": 0.25}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7959183673469388, "size": 49, "ari": 0.9383992233786668, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 0.8162558842399661, "mis": 0.07, "mse": 2.4825356959754483, "edge_fdr": 0.0, "edge_power": 0.16666666666666666}, "oracle": {"ari": 0.9442735341895596, "mis": 0.02, "mse": 1.1659428684779047}, "pooled_lasso": {"mse": 2.9062418170099433}, "full_gmm": {"ari": -0.0018218060563210388, "mis": 0.63}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9047919592104968, "mis": 0.035}, "spectral": {"ari": 0.3049888519996255, "mis": 0.385}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 0.9161709952759401, "mis": 0.03}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9519769010559541, "mis": 0.015, "mse": 2.1431080589721425, "edge_fdr": 0.3, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9364295575709947, "mis": 0.02, "mse": 1.3390131966630097}, "pooled_lasso": {"mse": 3.262685783776472}, "full_gmm": {"ari": 0.0028361217259396687, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.7039182267344483, "mis": 0.115}, "spectral": {"ari": 0.30956801913836035, "mis": 0.295}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 54, "ari": 0.9677806589413993, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 0.888184258108138, "mis": 0.045, "mse": 2.858757075693671, "edge_fdr": 0.16666666666666666, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.113451648754132}, "pooled_lasso": {"mse": 3.201143359919576}, "full_gmm": {"ari": 0.005717877384148017, "mis": 0.595}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9408284023668639, "size": 169, "ari": 0.9855762504544119, "mis": 0.005}, "spectral": {"ari": 0.2414681433592505, "mis": 0.37}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 52, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.605}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.985232605079091, "mis": 0.005, "mse": 1.5423074096645875, "edge_fdr": 0.0, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.9706901394908908, "mis": 0.01, "mse": 1.2101926315699987}, "pooled_lasso": {"mse": 3.215364100362679}, "full_gmm": {"ari": 0.010696554982010395, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9130962081917894, "mis": 0.03}, "spectral": {"ari": 0.36938214466784036, "mis": 0.265}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 52, "ari": 0.9411485298134062, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9847934445546555, "mis": 0.005, "mse": 1.829607692387104, "edge_fdr": 0.1111111111111111, "edge_power": 0.4444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.216716372802941}, "pooled_lasso": {"mse": 3.1823784667057677}, "full_gmm": {"ari": 0.0056230827160357036, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.5178818127140062, "mis": 0.22}, "spectral": {"ari": 0.33561950637699356, "mis": 0.315}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8181818181818182, "size": 55, "ari": 0.9703846752374785, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.8575663068207845, "mis": 0.05, "mse": 2.388651362247386, "edge_fdr": 0.2222222222222222, "edge_power": 0.3888888888888889}, "oracle": {"ari": 0.9403135000010907, "mis": 0.02, "mse": 1.41421741552555}, "pooled_lasso": {"mse": 3.230282808150475}, "full_gmm": {"ari": 0.06832757599956697, "mis": 0.485}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.7844836727880945, "mis": 0.08}, "spectral": {"ari": 0.3673182507757823, "mis": 0.28}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 56, "ari": 0.9259152480668623, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": -0.005774633300090165, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65, "mse": 5.364784558500565}, "oracle": {"ari": 0.9853501530840807, "mis": 0.005, "mse": 1.2065538835103395}, "pooled_lasso": {"mse": 3.5136844745674507}, "full_gmm": {"ari": -0.0016705194810750993, "mis": 0.615}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9269778948299525, "mis": 0.025}, "spectral": {"ari": 0.41773814896491634, "mis": 0.245}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8113207547169812, "size": 53, "ari": 0.941870545462844, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9835318425697969, "mis": 0.005, "mse": 1.6481392721499666, "edge_fdr": 0.1111111111111111, "edge_power": 0.38095238095238093}, "oracle": {"ari": 0.9835318425697969, "mis": 0.005, "mse": 1.0555484904511765}, "pooled_lasso": {"mse": 3.0923009501646552}, "full_gmm": {"ari": -0.008628846494333087, "mis": 0.63}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.30044796212550556, "mis": 0.31}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 58, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.6}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 0.9563713082917532, "mis": 0.015, "mse": 2.662492758457733, "edge_fdr": 0.0, "edge_power": 0.13333333333333333}, "oracle": {"ari": 0.984474985028494, "mis": 0.005, "mse": 1.272884714992498}, "pooled_lasso": {"mse": 3.5610067648457377}, "full_gmm": {"ari": 0.005691455289781563, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9881093935790726, "size": 841, "ari": 0.9416573075086229, "mis": 0.02}, "spectral": {"ari": 0.42684096478892997, "mis": 0.235}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 52, "ari": 0.9565946466324605, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9850918355529348, "mis": 0.005, "mse": 1.354975969675815, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 0.9850918355529348, "mis": 0.005, "mse": 1.022752513589437}, "pooled_lasso": {"mse": 3.036419749934372}, "full_gmm": {"ari": 0.009518670215656047, "mis": 0.585}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8712670231430296, "mis": 0.045}, "spectral": {"ari": 0.24956828837288367, "mis": 0.34}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": 0.000711553892817077, "mis": 0.62}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9578525084435896, "mis": 0.015, "mse": 2.3984794550404422, "edge_fdr": 0.38461538461538464, "edge_power": 0.4444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2514555626816048}, "pooled_lasso": {"mse": 3.3061882587218623}, "full_gmm": {"ari": 0.013600514699476462, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9701828580369506, "mis": 0.01}, "spectral": {"ari": 0.10410346235724675, "mis": 0.525}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 0.9701828580369506, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 0.8812505345248562, "mis": 0.04, "mse": 2.05598517251715, "edge_fdr": 0.3333333333333333, "edge_power": 0.16666666666666666}, "oracle": {"ari": 0.9691269737444003, "mis": 0.01, "mse": 1.1031129658744225}, "pooled_lasso": {"mse": 2.897638221611757}, "full_gmm": {"ari": -0.00546063776348892, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8976765627264993, "mis": 0.035}, "spectral": {"ari": 0.25289126133275236, "mis": 0.37}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 0.9539732047468796, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.565}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 0.9550715699218334, "mis": 0.015, "mse": 2.2670541059889158, "edge_fdr": 0.0, "edge_power": 0.6}, "oracle": {"ari": 0.9700362094408731, "mis": 0.01, "mse": 1.159011372874726}, "pooled_lasso": {"mse": 2.983014277537879}, "full_gmm": {"ari": 0.005534229777886144, "mis": 0.595}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8704734515716058, "mis": 0.045}, "spectral": {"ari": 0.24041052753493639, "mis": 0.385}, "penalized_gmm": {"tpr": 0.8, "fdr": 0.7142857142857143, "size": 28, "ari": 0.5602242579119722, "mis": 0.32}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.8663628792793435, "mis": 0.045, "mse": 2.6303092402038706, "edge_fdr": 0.3333333333333333, "edge_power": 0.2857142857142857}, "oracle": {"ari": 0.9841754836502106, "mis": 0.005, "mse": 1.0716412857730524}, "pooled_lasso": {"mse": 5.26677247874901}, "full_gmm": {"ari": 0.0080932508648161, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9685513899918761, "mis": 0.01}, "spectral": {"ari": 0.209444979033342, "mis": 0.445}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8148148148148148, "size": 54, "ari": 0.9841524103122665, "mis": 0.005}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.595}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.969355214200893, "mis": 0.01, "mse": 1.8716087488191617, "edge_fdr": 0.125, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.969355214200893, "mis": 0.01, "mse": 1.2929543068265326}, "pooled_lasso": {"mse": 3.257614805143811}, "full_gmm": {"ari": 0.00938878885070304, "mis": 0.615}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.939507246206871, "mis": 0.02}, "spectral": {"ari": 0.3475064872552317, "mis": 0.275}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 0.9845617361306588, "mis": 0.005}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65, "mse": 5.379973477467561}, "oracle": {"ari": 0.9409759021971383, "mis": 0.02, "mse": 1.098067406894812}, "pooled_lasso": {"mse": 3.098417213046557}, "full_gmm": {"ari": 0.060690268641257185, "mis": 0.525}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9117031074587097, "mis": 0.03}, "spectral": {"ari": 0.3247928839578819, "mis": 0.375}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7727272727272727, "size": 44, "ari": 0.8716672456051466, "mis": 0.045}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": -0.0003590528399898576, "mis": 0.62}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 0.2, "fdr": 0.0, "size": 2, "ari": 0.46990034396268415, "mis": 0.215, "mse": 4.062588095530227, "edge_fdr": 0.0, "edge_power": 0.0}, "oracle": {"ari": 0.9425357966368832, "mis": 0.02, "mse": 1.1593089658836357}, "pooled_lasso": {"mse": 2.8749403717181075}, "full_gmm": {"ari": 0.005764324374786659, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8713808179353775, "mis": 0.045}, "spectral": {"ari": 0.27850590821883653, "mis": 0.395}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8214285714285714, "size": 56, "ari": 0.9130918947103118, "mis": 0.03}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.645}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9553484166355675, "mis": 0.015, "mse": 1.726761744039265, "edge_fdr": 0.08333333333333333, "edge_power": 0.5238095238095238}, "oracle": {"ari": 0.970001567757263, "mis": 0.01, "mse": 1.2551180253234944}, "pooled_lasso": {"mse": 3.6270520250087417}, "full_gmm": {"ari": 0.008536722720591907, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.774626873032803, "mis": 0.08}, "spectral": {"ari": 0.45929545742663047, "mis": 0.215}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 58, "ari": 0.970010833911623, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9700038858602408, "mis": 0.01, "mse": 1.6981667048496827, "edge_fdr": 0.125, "edge_power": 0.3333333333333333}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1697679263342766}, "pooled_lasso": {"mse": 3.605529349960375}, "full_gmm": {"ari": -0.002934635920445878, "mis": 0.645}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9848935673137321, "mis": 0.005}, "spectral": {"ari": 0.35991486883724016, "mis": 0.275}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7674418604651163, "size": 43, "ari": 0.955362195145088, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.655}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.985112980677218, "mis": 0.005, "mse": 1.433497263578352, "edge_fdr": 0.125, "edge_power": 0.2916666666666667}, "oracle": {"ari": 0.9839791963815684, "mis": 0.005, "mse": 1.1358425291093277}, "pooled_lasso": {"mse": 3.014248232553798}, "full_gmm": {"ari": 0.025365502154435823, "mis": 0.55}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9380349632293479, "mis": 0.02}, "spectral": {"ari": 0.18410394607175162, "mis": 0.395}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8181818181818182, "size": 55, "ari": 0.9681721536324325, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.984474985028494, "mis": 0.005, "mse": 1.6183092827544923, "edge_fdr": 0.3333333333333333, "edge_power": 0.19047619047619047}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0879449236536043}, "pooled_lasso": {"mse": 2.735312093184849}, "full_gmm": {"ari": 0.015349553801739454, "mis": 0.575}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9392436077512999, "mis": 0.02}, "spectral": {"ari": 0.5455304464487497, "mis": 0.175}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8275862068965517, "size": 58, "ari": 0.9543315253027962, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.8940561449875988, "mis": 0.04, "mse": 2.683615150628101, "edge_fdr": 0.36363636363636365, "edge_power": 0.3888888888888889}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2028723245927786}, "pooled_lasso": {"mse": 3.6708547840161754}, "full_gmm": {"ari": 0.014334336428705215, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8868233002177708, "mis": 0.04}, "spectral": {"ari": 0.23263611422784783, "mis": 0.45}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7916666666666666, "size": 48, "ari": 0.9570114110088512, "mis": 0.015}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.625}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.5, "fdr": 0.0, "size": 5, "ari": 0.7351174475133294, "mis": 0.095, "mse": 2.677055694125002, "edge_fdr": 0.0, "edge_power": 0.08333333333333333}, "oracle": {"ari": 0.9840459462192992, "mis": 0.005, "mse": 1.3268101814391162}, "pooled_lasso": {"mse": 3.398975992087446}, "full_gmm": {"ari": 0.040857900825136274, "mis": 0.52}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9121631012830834, "mis": 0.03}, "spectral": {"ari": 0.25301701020473927, "mis": 0.39}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7916666666666666, "size": 48, "ari": 0.9264659680074836, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 0.9403942908132327, "mis": 0.02, "mse": 2.3385917611449254, "edge_fdr": 0.3333333333333333, "edge_power": 0.1111111111111111}, "oracle": {"ari": 0.9549855097119297, "mis": 0.015, "mse": 1.2339673682007173}, "pooled_lasso": {"mse": 4.367764883331029}, "full_gmm": {"ari": 0.0052848994375945466, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8854681483141839, "mis": 0.04}, "spectral": {"ari": 0.327597368790377, "mis": 0.35}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.803921568627451, "size": 51, "ari": 0.9260160382721143, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5605098581915398, "edge_fdr": 0.16666666666666666, "edge_power": 0.47619047619047616}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0722560802158934}, "pooled_lasso": {"mse": 3.1452745200451546}, "full_gmm": {"ari": 0.005448819949740653, "mis": 0.605}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.901141958285, "mis": 0.035}, "spectral": {"ari": 0.3824316976698792, "mis": 0.255}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7916666666666666, "size": 48, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.615}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635, "mse": 6.035326649083468}, "oracle": {"ari": 0.9841488896502024, "mis": 0.005, "mse": 1.0599674425387244}, "pooled_lasso": {"mse": 3.299373109396304}, "full_gmm": {"ari": 0.03297509366047525, "mis": 0.57}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9092783604543465, "mis": 0.03}, "spectral": {"ari": 0.2542617357167145, "mis": 0.365}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8181818181818182, "size": 55, "ari": 0.9241296047306616, "mis": 0.025}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9689700712165491, "mis": 0.01, "mse": 1.7665191289778737, "edge_fdr": 0.09090909090909091, "edge_power": 0.47619047619047616}, "oracle": {"ari": 0.970201040971351, "mis": 0.01, "mse": 1.1507833533667278}, "pooled_lasso": {"mse": 5.167011126296746}, "full_gmm": {"ari": -0.0006944738433503942, "mis": 0.635}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8182761472241484, "mis": 0.065}, "spectral": {"ari": 0.30482227406248213, "mis": 0.315}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.782608695652174, "size": 46, "ari": 0.9689700712165491, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.635}}}
{"n": 200, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9863520265508998, "mis": 0.005, "mse": 1.5701516939719224, "edge_fdr": 0.0, "edge_power": 0.047619047619047616}, "oracle": {"ari": 0.9863520265508998, "mis": 0.005, "mse": 1.1216865497413766}, "pooled_lasso": {"mse": 3.41874170918803}, "full_gmm": {"ari": 0.00790529576425225, "mis": 0.585}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.72987825440861, "mis": 0.095}, "spectral": {"ari": 0.31256973180653835, "mis": 0.295}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.7619047619047619, "size": 42, "ari": 0.925092901556897, "mis": 0.025}, "marginal_screening": {"tpr": 0.1, "fdr": 0.0, "size": 1, "ari": 0.27018067345819485, "mis": 0.355}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.068335062548641, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.05158283246975}, "pooled_lasso": {"mse": 1.925976455657053}, "full_gmm": {"ari": -0.002385170646104761, "mis": 0.48}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9760959038379515, "mis": 0.006}, "spectral": {"ari": 0.9368971678457154, "mis": 0.016}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9760959038379515, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.5454545454545454, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999775871758, "mis": 0.002, "mse": 1.0542926260414378, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9919999775871758, "mis": 0.002, "mse": 1.0563338872360328}, "pooled_lasso": {"mse": 2.0552340307970773}, "full_gmm": {"ari": 0.6328945578286447, "mis": 0.102}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9603205301167538, "mis": 0.01}, "spectral": {"ari": 0.9524807955118803, "mis": 0.012}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9760961147007183, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 0.9919999775871758, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999711388391, "mis": 0.002, "mse": 1.2849493045528253, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9919999711388391, "mis": 0.002, "mse": 1.024035476889521}, "pooled_lasso": {"mse": 2.1124365700041916}, "full_gmm": {"ari": 0.008833549127598182, "mis": 0.448}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9907235621521335, "size": 539, "ari": 0.9524807862416307, "mis": 0.012}, "spectral": {"ari": 0.8314062305361956, "mis": 0.044}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9524807862416307, "mis": 0.012}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4444444444444444, "size": 9, "ari": 0.9919999711388391, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0997080258936913, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0997080258936913}, "pooled_lasso": {"mse": 2.0141321168957984}, "full_gmm": {"ari": -0.0012112892719422642, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9840320404224087, "mis": 0.004}, "spectral": {"ari": 0.9061160490714747, "mis": 0.024}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9840320404224087, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.5, "size": 10, "ari": 0.9919999904673683, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0456972994691731, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0456972994691731}, "pooled_lasso": {"mse": 1.9140542333748842}, "full_gmm": {"ari": 0.0045332218966861616, "mis": 0.464}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9900596421471173, "size": 503, "ari": 0.9919999711388391, "mis": 0.002}, "spectral": {"ari": 0.9603205123301661, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999711388391, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.984032056182537, "mis": 0.004, "mse": 1.1398796539691962, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 0.984032056182537, "mis": 0.004, "mse": 1.036439139580818}, "pooled_lasso": {"mse": 2.021374366963161}, "full_gmm": {"ari": 0.6651942635659925, "mis": 0.092}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9681923689419211, "mis": 0.008}, "spectral": {"ari": 0.8758475549844036, "mis": 0.032}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9760961856264492, "mis": 0.006}, "marginal_screening": {"tpr": 0.8, "fdr": 0.42857142857142855, "size": 7, "ari": 0.9760961758944611, "mis": 0.006}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919999691484065, "mis": 0.002, "mse": 1.3850742039226953, "edge_fdr": 0.3333333333333333, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9919999691484065, "mis": 0.002, "mse": 1.128507945796819}, "pooled_lasso": {"mse": 2.3183077984024063}, "full_gmm": {"ari": 0.8024201719015482, "mis": 0.052}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999691484065, "mis": 0.002}, "spectral": {"ari": 0.9603204981335206, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999691484065, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4444444444444444, "size": 9, "ari": 0.9919999691484065, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2684509919648785, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9876560182862114}, "pooled_lasso": {"mse": 1.8652562857414932}, "full_gmm": {"ari": 0.7529293793763914, "mis": 0.066}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9840320418465675, "mis": 0.004}, "spectral": {"ari": 0.9368976758786982, "mis": 0.016}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9840320418465675, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0113859873421653, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0113859873421653}, "pooled_lasso": {"mse": 2.2308430274452435}, "full_gmm": {"ari": 0.1141417530568396, "mis": 0.33}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.99199998169963, "mis": 0.002}, "spectral": {"ari": 0.9137632982209173, "mis": 0.022}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.99199998169963, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.032747492586213, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9578892235031922}, "pooled_lasso": {"mse": 1.7963901926825858}, "full_gmm": {"ari": 0.0019922688896409258, "mis": 0.47}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9760961856264492, "mis": 0.006}, "spectral": {"ari": 0.8985009319837916, "mis": 0.026}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9760961856264492, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0344573814745668, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0344573814745668}, "pooled_lasso": {"mse": 1.9961973503272836}, "full_gmm": {"ari": 0.0002736989262412013, "mis": 0.478}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8985007541674874, "mis": 0.026}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4444444444444444, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.90611588536808, "mis": 0.024, "mse": 1.2938610020674197, "edge_fdr": 0.2, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9214425953387282, "mis": 0.02, "mse": 1.0608509182802524}, "pooled_lasso": {"mse": 1.9963579968433731}, "full_gmm": {"ari": 0.01782851289654487, "mis": 0.43}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.929154044581963, "mis": 0.018}, "spectral": {"ari": 0.7952537459507241, "mis": 0.054}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9291540530311222, "mis": 0.018}, "marginal_screening": {"tpr": 0.6, "fdr": 0.625, "size": 8, "ari": 0.8460918356204187, "mis": 0.04}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0879071852947277, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.073853151535384}, "pooled_lasso": {"mse": 1.9871335081570738}, "full_gmm": {"ari": 0.0034232060365251274, "mis": 0.464}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999775871758, "mis": 0.002}, "spectral": {"ari": 0.9291542212855101, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999775871758, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.05986955562659, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.047310090584099}, "pooled_lasso": {"mse": 1.9551682422144063}, "full_gmm": {"ari": 0.6392784320414083, "mis": 0.1}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999982810025, "mis": 0.002}, "spectral": {"ari": 0.906116243926997, "mis": 0.024}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999982810025, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1193915255215166, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1193915255215166}, "pooled_lasso": {"mse": 1.9969703591608303}, "full_gmm": {"ari": 0.02676949383033738, "mis": 0.414}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919998665493138, "mis": 0.002}, "spectral": {"ari": 0.9446721109088398, "mis": 0.014}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919998665493138, "mis": 0.002}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5, "size": 8, "ari": 0.9919998213107827, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919997667277575, "mis": 0.002, "mse": 1.0616722438358825, "edge_fdr": 0.2727272727272727, "edge_power": 1.0}, "oracle": {"ari": 0.9919997667277575, "mis": 0.002, "mse": 1.0557305685782403}, "pooled_lasso": {"mse": 2.094761547172129}, "full_gmm": {"ari": -0.005881999575526203, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9603194842709415, "mis": 0.01}, "spectral": {"ari": 0.8683587293515574, "mis": 0.034}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9681915776308694, "mis": 0.008}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 0.9919997667277575, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9760961487628163, "mis": 0.006, "mse": 1.1803677943312096, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 0.9760961487628163, "mis": 0.006, "mse": 1.1198560943725415}, "pooled_lasso": {"mse": 1.909946592430755}, "full_gmm": {"ari": 0.09287245838236255, "mis": 0.346}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9446732457280206, "mis": 0.014}, "spectral": {"ari": 0.8609049678951631, "mis": 0.036}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.936897633401012, "mis": 0.016}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 0.9760961487628163, "mis": 0.006}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9681923818182128, "mis": 0.008, "mse": 1.0510658870147878, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9681923818182128, "mis": 0.008, "mse": 0.9771892558583681}, "pooled_lasso": {"mse": 1.7866766489393713}, "full_gmm": {"ari": 0.7185409845741761, "mis": 0.076}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9214428953624121, "mis": 0.02}, "spectral": {"ari": 0.7669094599361506, "mis": 0.062}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9214428953624121, "mis": 0.02}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 0.9681923818182128, "mis": 0.008}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2338331739400847, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.046294687904578}, "pooled_lasso": {"mse": 1.7913160509256407}, "full_gmm": {"ari": 0.0211545004508293, "mis": 0.424}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9897959183673469, "size": 490, "ari": 0.9760961928517079, "mis": 0.006}, "spectral": {"ari": 0.9214428854484822, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8076923076923077, "size": 26, "ari": 0.9760961928517079, "mis": 0.006}, "marginal_screening": {"tpr": 0.8, "fdr": 0.3333333333333333, "size": 6, "ari": 0.9840320640625895, "mis": 0.004}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9474264266186561, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9527064133553997}, "pooled_lasso": {"mse": 1.997914794532294}, "full_gmm": {"ari": 0.005191028401438203, "mis": 0.462}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9603205034368664, "mis": 0.01}, "spectral": {"ari": 0.8833664851294156, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9603205123301661, "mis": 0.01}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9840320585916996, "mis": 0.004, "mse": 1.0515376505269476, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9840320585916996, "mis": 0.004, "mse": 1.0433150264273936}, "pooled_lasso": {"mse": 1.996181431910928}, "full_gmm": {"ari": 0.11088661943968871, "mis": 0.332}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9901768172888016, "size": 509, "ari": 0.991999993576374, "mis": 0.002}, "spectral": {"ari": 0.8683603274686037, "mis": 0.034}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.991999993576374, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.5454545454545454, "size": 11, "ari": 0.9760961731911297, "mis": 0.006}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9687415693672565, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.948089984963312}, "pooled_lasso": {"mse": 1.8627203890473165}, "full_gmm": {"ari": 0.008350053470930985, "mis": 0.45}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9061159640104512, "mis": 0.024}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.5, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.043574927983218, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.043574927983218}, "pooled_lasso": {"mse": 1.9763350382086564}, "full_gmm": {"ari": 0.03204380126569941, "mis": 0.408}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9908424908424909, "size": 546, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9214427969296975, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9681923574309163, "mis": 0.008, "mse": 1.2473376563366834, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9524808913775296, "mis": 0.012, "mse": 1.0673576987021647}, "pooled_lasso": {"mse": 2.178834627642683}, "full_gmm": {"ari": 0.001154452415395016, "mis": 0.476}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9368977413548821, "mis": 0.016}, "spectral": {"ari": 0.8387332747720594, "mis": 0.042}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9368977413548821, "mis": 0.016}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 0.9681923574309163, "mis": 0.008}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0782620577249253, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0782620577249253}, "pooled_lasso": {"mse": 2.0119712314553198}, "full_gmm": {"ari": 0.05380425995766861, "mis": 0.382}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999944811108, "mis": 0.002}, "spectral": {"ari": 0.936897687751031, "mis": 0.016}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999944811108, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4444444444444444, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9760961093431789, "mis": 0.006, "mse": 1.2993169014372434, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9840320099978856, "mis": 0.004, "mse": 1.1009029460417559}, "pooled_lasso": {"mse": 1.8877631233971837}, "full_gmm": {"ari": 0.004152108785356791, "mis": 0.464}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9681922876370956, "mis": 0.008}, "spectral": {"ari": 0.9061159457675564, "mis": 0.024}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9681922876370956, "mis": 0.008}, "marginal_screening": {"tpr": 0.8, "fdr": 0.6, "size": 10, "ari": 0.9291540625000051, "mis": 0.018}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1791980241717563, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1791980241717563}, "pooled_lasso": {"mse": 2.0710462766065394}, "full_gmm": {"ari": -0.0005531409072943587, "mis": 0.482}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999681285151, "mis": 0.002}, "spectral": {"ari": 0.8833662836766684, "mis": 0.03}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999681285151, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1618122939867992, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1618122939867992}, "pooled_lasso": {"mse": 2.0840667357207767}, "full_gmm": {"ari": 0.01567798168783531, "mis": 0.434}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9291542885870415, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 5, "ari": 0.9919999944811108, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9760961002009502, "mis": 0.006, "mse": 1.3692751838450659, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.9760960971535391, "mis": 0.006, "mse": 1.1501417220303507}, "pooled_lasso": {"mse": 2.172063801574541}, "full_gmm": {"ari": 0.5408108643276777, "mis": 0.132}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9368975462072318, "mis": 0.016}, "spectral": {"ari": 0.8387331534064708, "mis": 0.042}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9368975462072318, "mis": 0.016}, "marginal_screening": {"tpr": 1.0, "fdr": 0.5, "size": 10, "ari": 0.9760960971535391, "mis": 0.006}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9603206376518384, "mis": 0.01, "mse": 1.2048856284855582, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9603206376518384, "mis": 0.01, "mse": 0.9730530405702563}, "pooled_lasso": {"mse": 2.0140844913218867}, "full_gmm": {"ari": 0.0290429525525476, "mis": 0.412}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9368977906606135, "mis": 0.016}, "spectral": {"ari": 0.8534829687939359, "mis": 0.038}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9446733432235972, "mis": 0.014}, "marginal_screening": {"tpr": 1.0, "fdr": 0.5, "size": 10, "ari": 0.9603206376518384, "mis": 0.01}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0485125526220422, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0485125526220422}, "pooled_lasso": {"mse": 1.7215615824178756}, "full_gmm": {"ari": 0.7321515747038624, "mis": 0.072}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919998665493138, "mis": 0.002}, "spectral": {"ari": 0.9214398261647874, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919998665493138, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.3276489470266213, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.991999997738161, "mis": 0.002, "mse": 1.0817736504526154}, "pooled_lasso": {"mse": 2.054810056859618}, "full_gmm": {"ari": 0.3635837584150997, "mis": 0.198}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.99, "size": 500, "ari": 0.991999997738161, "mis": 0.002}, "spectral": {"ari": 0.9291542116709952, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.984032056182537, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 0.991999997738161, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.052352286390645, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.052352286390645}, "pooled_lasso": {"mse": 1.9651081380966204}, "full_gmm": {"ari": 0.07425895392154801, "mis": 0.362}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9368977984457219, "mis": 0.016}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0774114120645306, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0474799896344607}, "pooled_lasso": {"mse": 2.0340526739575573}, "full_gmm": {"ari": 0.008407128357433801, "mis": 0.45}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9291541975405669, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.014726816020339, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.005670909872116}, "pooled_lasso": {"mse": 1.9701615564961164}, "full_gmm": {"ari": 0.6783320687307653, "mis": 0.088}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999328927508, "mis": 0.002}, "spectral": {"ari": 0.9214425546327337, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999328927508, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0333608273044426, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0333608273044426}, "pooled_lasso": {"mse": 1.946032048557618}, "full_gmm": {"ari": 0.05959691374120955, "mis": 0.376}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9603206327564754, "mis": 0.01}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.5555555555555556, "size": 9, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999740011123, "mis": 0.002, "mse": 0.9797629336201503, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9919999740011123, "mis": 0.002, "mse": 0.9808346034925962}, "pooled_lasso": {"mse": 2.098937846226195}, "full_gmm": {"ari": -0.00033424147809523223, "mis": 0.48}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9760961254157898, "mis": 0.006}, "spectral": {"ari": 0.9214426458779075, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9760961254157898, "mis": 0.006}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4444444444444444, "size": 9, "ari": 0.9919999740011123, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9760961002009502, "mis": 0.006, "mse": 1.0630274651777263, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 0.9760961002009502, "mis": 0.006, "mse": 1.0519895875850682}, "pooled_lasso": {"mse": 2.1809639423732463}, "full_gmm": {"ari": 0.008118106405694901, "mis": 0.452}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9603204882611346, "mis": 0.01}, "spectral": {"ari": 0.9061159142044358, "mis": 0.024}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9603204882611346, "mis": 0.01}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 0.9840320040385563, "mis": 0.004}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0006083612175964, "edge_fdr": 0.125, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0006083612175964}, "pooled_lasso": {"mse": 1.8591832230745924}, "full_gmm": {"ari": 0.07027709013175236, "mis": 0.366}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.8985006237267272, "mis": 0.026}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9640427565481061, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.948415789539066}, "pooled_lasso": {"mse": 1.7549009620641656}, "full_gmm": {"ari": 0.07475639438224942, "mis": 0.362}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9840320040385563, "mis": 0.004}, "spectral": {"ari": 0.89850061057828, "mis": 0.026}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9840320040385563, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.5, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 1.0, "mis": 0.0, "mse": 1.2160391722915733, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9950277652760008}, "pooled_lasso": {"mse": 1.9348797582500044}, "full_gmm": {"ari": 0.0677969783853753, "mis": 0.368}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9840320660777474, "mis": 0.004}, "spectral": {"ari": 0.9061161999126439, "mis": 0.024}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9840320660777474, "mis": 0.004}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 6, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.1151405472885674, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1103431923086196}, "pooled_lasso": {"mse": 2.0272410868308723}, "full_gmm": {"ari": 0.04150620360543975, "mis": 0.396}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999711388391, "mis": 0.002}, "spectral": {"ari": 0.8909176287293349, "mis": 0.028}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999711388391, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.0178988537048972, "edge_fdr": 0.2727272727272727, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0178988537048972}, "pooled_lasso": {"mse": 1.7819952028891173}, "full_gmm": {"ari": -0.0007164410678148286, "mis": 0.482}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999854008352, "mis": 0.002}, "spectral": {"ari": 0.9061161108220616, "mis": 0.024}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999854008352, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9214417611804818, "mis": 0.02, "mse": 1.0735921968224322, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9214417611804818, "mis": 0.02, "mse": 1.0020445313985833}, "pooled_lasso": {"mse": 1.8597503245402562}, "full_gmm": {"ari": 0.6783280604745282, "mis": 0.088}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9061144328615407, "mis": 0.024}, "spectral": {"ari": 0.868357120097268, "mis": 0.034}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9137620885145475, "mis": 0.022}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4444444444444444, "size": 9, "ari": 0.9291531268164688, "mis": 0.018}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9376973369046476, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9152427390405368}, "pooled_lasso": {"mse": 1.828049057048477}, "full_gmm": {"ari": 0.003485274835162501, "mis": 0.466}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999904673683, "mis": 0.002}, "spectral": {"ari": 0.9291541854495776, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999904673683, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.9919998665493138, "mis": 0.002, "mse": 1.3056073503177095, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9919998665493138, "mis": 0.002, "mse": 1.0691888700503251}, "pooled_lasso": {"mse": 1.9001585488728834}, "full_gmm": {"ari": 0.639251335366921, "mis": 0.1}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9681919294249135, "mis": 0.008}, "spectral": {"ari": 0.8758469422983106, "mis": 0.032}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9681919294249135, "mis": 0.008}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4444444444444444, "size": 9, "ari": 0.9919998665493138, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 0.9910735699675575, "edge_fdr": 0.2727272727272727, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9910735699675575}, "pooled_lasso": {"mse": 1.7385659252766346}, "full_gmm": {"ari": -0.0017072229972139171, "mis": 0.478}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9446731604048887, "mis": 0.014}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 3, "ari": 0.9760961758944611, "mis": 0.006, "mse": 1.4692866354004996, "edge_fdr": 0.0, "edge_power": 0.5}, "oracle": {"ari": 0.984032056182537, "mis": 0.004, "mse": 1.137637286505655}, "pooled_lasso": {"mse": 1.9807381562261317}, "full_gmm": {"ari": 0.10601878406341185, "mis": 0.336}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9137634207501152, "mis": 0.022}, "spectral": {"ari": 0.8460923584258371, "mis": 0.04}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9291542373096958, "mis": 0.018}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 7, "ari": 0.9760961758944611, "mis": 0.006}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9919999034306759, "mis": 0.002, "mse": 0.9445827517632294, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9919999034306759, "mis": 0.002, "mse": 0.9434251331784905}, "pooled_lasso": {"mse": 1.848896123479963}, "full_gmm": {"ari": 0.5466817935255729, "mis": 0.13}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.9919999034306759, "mis": 0.002}, "spectral": {"ari": 0.8909177296630773, "mis": 0.028}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.9919999034306759, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 0.9919999034306759, "mis": 0.002}}}
{"n": 500, "p": 2000, "s0": 5, "K": 2, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 1.0, "mis": 0.0, "mse": 1.026770793856867, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.026770793856867}, "pooled_lasso": {"mse": 1.8779502036442328}, "full_gmm": {"ari": 0.004401646157214419, "mis": 0.46}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9291543238401736, "mis": 0.018}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9291687896914129, "mis": 0.024, "mse": 1.269785282781328, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.9291687896914129, "mis": 0.024, "mse": 1.1184326667742241}, "pooled_lasso": {"mse": 2.8240966034058097}, "full_gmm": {"ari": 0.007664862974406252, "mis": 0.612}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7531407802858637, "mis": 0.09}, "spectral": {"ari": 0.32377537912779164, "mis": 0.338}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9468085106382979, "size": 94, "ari": 0.7990566333633862, "mis": 0.072}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7285746415083892, "mis": 0.102, "mse": 2.287567351292663, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.6878382553274648, "mis": 0.12, "mse": 1.1393411087564669}, "pooled_lasso": {"mse": 3.2307662165694695}, "full_gmm": {"ari": 0.02787593660216558, "mis": 0.594}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.6372780349737718, "mis": 0.142}, "spectral": {"ari": 0.35974306053273863, "mis": 0.308}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.6607024667224131, "mis": 0.138}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.836775588656006, "mis": 0.058, "mse": 1.4524547160078496, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.836775588656006, "mis": 0.058, "mse": 1.0344460712328551}, "pooled_lasso": {"mse": 2.3006404146872037}, "full_gmm": {"ari": 0.00994591093695748, "mis": 0.598}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9869451697127938, "size": 383, "ari": 0.814674362635683, "mis": 0.068}, "spectral": {"ari": 0.4219372733764404, "mis": 0.24}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.830723805669569, "mis": 0.062}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8393346195487641, "mis": 0.058, "mse": 1.1960785181232363, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.8393346195487641, "mis": 0.058, "mse": 0.9426658118264275}, "pooled_lasso": {"mse": 2.3072500267589175}, "full_gmm": {"ari": 0.0014128145949732574, "mis": 0.644}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9973290598290598, "size": 1872, "ari": 0.7962510421057957, "mis": 0.074}, "spectral": {"ari": 0.4511766967972236, "mis": 0.22}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.802046933512516, "mis": 0.072}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.658}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8581853055997128, "mis": 0.05, "mse": 1.1551295367552217, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.8581853055997128, "mis": 0.05, "mse": 0.9660309006175036}, "pooled_lasso": {"mse": 1.7520370091885977}, "full_gmm": {"ari": 0.008333264782378865, "mis": 0.618}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9877149877149877, "size": 407, "ari": 0.7427868886556188, "mis": 0.096}, "spectral": {"ari": 0.3093183878687291, "mis": 0.376}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9431818181818182, "size": 88, "ari": 0.7904062537566768, "mis": 0.076}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8931364961627261, "mis": 0.036, "mse": 1.2239911797821992, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 0.8931364961627261, "mis": 0.036, "mse": 1.0883495352427457}, "pooled_lasso": {"mse": 2.6834196121010185}, "full_gmm": {"ari": 0.010364031849516047, "mis": 0.624}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.8424563566465246, "mis": 0.054}, "spectral": {"ari": 0.2967926459241309, "mis": 0.312}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.946236559139785, "size": 93, "ari": 0.8491246695992175, "mis": 0.052}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8843584615303763, "mis": 0.04, "mse": 1.3678683074496911, "edge_fdr": 0.25, "edge_power": 1.0}, "oracle": {"ari": 0.8843584615303763, "mis": 0.04, "mse": 1.0176707210262996}, "pooled_lasso": {"mse": 2.2453885761671724}, "full_gmm": {"ari": 0.009652609574870262, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9879518072289156, "size": 415, "ari": 0.7973232347657084, "mis": 0.072}, "spectral": {"ari": 0.387007664658476, "mis": 0.262}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9418604651162791, "size": 86, "ari": 0.7903046037604743, "mis": 0.074}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9041653416193534, "mis": 0.034, "mse": 1.2317170103079953, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.9041653416193534, "mis": 0.034, "mse": 1.1076638649627402}, "pooled_lasso": {"mse": 2.1104784899663134}, "full_gmm": {"ari": -0.0004734920544010371, "mis": 0.648}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7558485002062859, "mis": 0.094}, "spectral": {"ari": 0.3967003742268857, "mis": 0.266}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.775743784554934, "mis": 0.084}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.626}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8885932033425173, "mis": 0.038, "mse": 1.4361581714328722, "edge_fdr": 0.0, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8885932033425173, "mis": 0.038, "mse": 1.037054984586212}, "pooled_lasso": {"mse": 2.9702166532281646}, "full_gmm": {"ari": 0.0005375149910749945, "mis": 0.644}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7325029570469177, "mis": 0.096}, "spectral": {"ari": 0.3428353360087795, "mis": 0.284}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9418604651162791, "size": 86, "ari": 0.6650863609173588, "mis": 0.124}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8408038551573705, "mis": 0.058, "mse": 1.4317591284761542, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8408038551573705, "mis": 0.058, "mse": 1.0535526628913878}, "pooled_lasso": {"mse": 3.886572648538418}, "full_gmm": {"ari": -8.86837633970739e-05, "mis": 0.632}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.5968515924622545, "mis": 0.162}, "spectral": {"ari": 0.31865124366016173, "mis": 0.37}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9504950495049505, "size": 101, "ari": 0.6662918313138081, "mis": 0.132}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8909426161163733, "mis": 0.038, "mse": 1.1249211262857448, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8909426161163733, "mis": 0.038, "mse": 1.0969104152883509}, "pooled_lasso": {"mse": 2.500210774729627}, "full_gmm": {"ari": 0.004220060750403512, "mis": 0.616}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9863387978142076, "size": 366, "ari": 0.80563821639235, "mis": 0.07}, "spectral": {"ari": 0.42565564122600524, "mis": 0.248}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.8317768001286563, "mis": 0.06}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652, "mse": 4.293732178277617}, "oracle": {"ari": 0.8282106767255987, "mis": 0.06, "mse": 0.9660626754340529}, "pooled_lasso": {"mse": 2.8514133281291136}, "full_gmm": {"ari": 0.025460429046730643, "mis": 0.614}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.37984449025059924, "mis": 0.26}, "spectral": {"ari": 0.23115271391582642, "mis": 0.378}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9528301886792453, "size": 106, "ari": 0.7558493646531361, "mis": 0.088}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.6680432962361584, "mis": 0.126, "mse": 2.079095874091836, "edge_fdr": 0.25, "edge_power": 0.3333333333333333}, "oracle": {"ari": 0.7211582843305369, "mis": 0.104, "mse": 1.0412984874017521}, "pooled_lasso": {"mse": 3.249283166309702}, "full_gmm": {"ari": 0.007568537208411422, "mis": 0.602}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9865591397849462, "size": 372, "ari": 0.6376408909975542, "mis": 0.14}, "spectral": {"ari": 0.35922331471132585, "mis": 0.282}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.668640155083255, "mis": 0.126}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9405195078099715, "mis": 0.02, "mse": 1.7143288426320946, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.9405195078099715, "mis": 0.02, "mse": 1.1098124279113886}, "pooled_lasso": {"mse": 3.3762613741697933}, "full_gmm": {"ari": 0.005316895970939445, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9870801033591732, "size": 387, "ari": 0.8494715482094422, "mis": 0.052}, "spectral": {"ari": 0.34273496847522134, "mis": 0.284}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.8496762814958906, "mis": 0.052}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9349458181333546, "mis": 0.022, "mse": 1.3180491279957716, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.9349458181333546, "mis": 0.022, "mse": 1.0346724914733838}, "pooled_lasso": {"mse": 2.066064413524462}, "full_gmm": {"ari": 0.021041103840084185, "mis": 0.574}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.8510530236778344, "mis": 0.052}, "spectral": {"ari": 0.4150695256822968, "mis": 0.242}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.8569134669728707, "mis": 0.05}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9456351990293169, "mis": 0.018, "mse": 1.8768397309596359, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.9456351990293169, "mis": 0.018, "mse": 1.0706658970414862}, "pooled_lasso": {"mse": 3.4756501909539246}, "full_gmm": {"ari": -0.0005241484943636121, "mis": 0.65}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7913001878891351, "mis": 0.074}, "spectral": {"ari": 0.3600439113697492, "mis": 0.27}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9519230769230769, "size": 104, "ari": 0.837992337465445, "mis": 0.056}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8490325813242279, "mis": 0.054, "mse": 1.4890263351973736, "edge_fdr": 0.0, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8490325813242279, "mis": 0.054, "mse": 0.9634315484650015}, "pooled_lasso": {"mse": 2.4477083846436916}, "full_gmm": {"ari": 0.0006411017030432865, "mis": 0.642}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.6781443904547149, "mis": 0.118}, "spectral": {"ari": 0.2476324758151347, "mis": 0.412}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7876159786301283, "mis": 0.076}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.634}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.83792668927062, "mis": 0.056, "mse": 1.4144584506682312, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.83792668927062, "mis": 0.056, "mse": 1.131800586675252}, "pooled_lasso": {"mse": 3.1008711078236866}, "full_gmm": {"ari": 0.009745048866058863, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7737478204078365, "mis": 0.08}, "spectral": {"ari": 0.33307130105276417, "mis": 0.294}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7484399237908057, "mis": 0.09}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8963177547119415, "mis": 0.036, "mse": 1.393444774435089, "edge_fdr": 0.21428571428571427, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8963177547119415, "mis": 0.036, "mse": 1.1226185242879132}, "pooled_lasso": {"mse": 2.515041148608159}, "full_gmm": {"ari": -0.0014285116695184597, "mis": 0.654}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7784152638876154, "mis": 0.078}, "spectral": {"ari": 0.27887226454867714, "mis": 0.322}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.8439037643690068, "mis": 0.054}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65, "mse": 4.743778584317584}, "oracle": {"ari": 0.7171160730063513, "mis": 0.102, "mse": 0.9836299693868953}, "pooled_lasso": {"mse": 2.209895018523798}, "full_gmm": {"ari": 0.0010310027617750504, "mis": 0.634}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9873737373737373, "size": 396, "ari": 0.6369860004955284, "mis": 0.136}, "spectral": {"ari": 0.2663572199592307, "mis": 0.398}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9404761904761905, "size": 84, "ari": 0.6434688916474915, "mis": 0.136}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.826965935200556, "mis": 0.062, "mse": 1.5199216395379345, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.826965935200556, "mis": 0.062, "mse": 1.0455943965615249}, "pooled_lasso": {"mse": 2.8634744796167313}, "full_gmm": {"ari": 0.039661994531601366, "mis": 0.56}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7439805005770445, "mis": 0.094}, "spectral": {"ari": 0.32949864387433186, "mis": 0.374}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.954954954954955, "size": 111, "ari": 0.7590140801792059, "mis": 0.088}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.62}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.864979745053104, "mis": 0.046, "mse": 1.5351424339568758, "edge_fdr": 0.25, "edge_power": 1.0}, "oracle": {"ari": 0.864979745053104, "mis": 0.046, "mse": 1.0766388780542158}, "pooled_lasso": {"mse": 2.7053567593556562}, "full_gmm": {"ari": 0.008042039093792742, "mis": 0.608}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.756769343490382, "mis": 0.086}, "spectral": {"ari": 0.2429256087858993, "mis": 0.38}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9479166666666666, "size": 96, "ari": 0.7713047200872286, "mis": 0.08}, "marginal_screening": {"tpr": 0.0, "fdr": 1.0, "size": 1, "ari": -0.00260375038451308, "mis": 0.638}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8799493555790692, "mis": 0.042, "mse": 1.6397224359648157, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8799493555790692, "mis": 0.042, "mse": 1.050427981427361}, "pooled_lasso": {"mse": 3.3009618510547964}, "full_gmm": {"ari": 0.008106991364082777, "mis": 0.592}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9972587719298246, "size": 1824, "ari": 0.7794996785368428, "mis": 0.08}, "spectral": {"ari": 0.27500148300008714, "mis": 0.412}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9397590361445783, "size": 83, "ari": 0.7743564410487312, "mis": 0.082}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.602}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8384347621411274, "mis": 0.056, "mse": 1.3995227142353475, "edge_fdr": 0.21428571428571427, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8384347621411274, "mis": 0.056, "mse": 1.1207858259073389}, "pooled_lasso": {"mse": 2.4666451430443805}, "full_gmm": {"ari": 0.030157978108388342, "mis": 0.588}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9971148297749567, "size": 1733, "ari": 0.7350933928372315, "mis": 0.096}, "spectral": {"ari": 0.3064063415178584, "mis": 0.382}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9504950495049505, "size": 101, "ari": 0.7401849499635634, "mis": 0.094}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8603183957948778, "mis": 0.048, "mse": 1.2313681920713615, "edge_fdr": 0.0, "edge_power": 0.75}, "oracle": {"ari": 0.8603183957948778, "mis": 0.048, "mse": 0.9700543590383905}, "pooled_lasso": {"mse": 2.2282297518761487}, "full_gmm": {"ari": 0.0004209728599435305, "mis": 0.638}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7594736439733156, "mis": 0.086}, "spectral": {"ari": 0.5233399007606991, "mis": 0.186}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7815493998613018, "mis": 0.078}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.905314955604953, "mis": 0.032, "mse": 1.2605213063177831, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.905314955604953, "mis": 0.032, "mse": 1.0950446516297994}, "pooled_lasso": {"mse": 2.0018242622633493}, "full_gmm": {"ari": 0.016943758329469948, "mis": 0.622}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9861111111111112, "size": 360, "ari": 0.6950498495432357, "mis": 0.112}, "spectral": {"ari": 0.3049154284748266, "mis": 0.302}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9444444444444444, "size": 90, "ari": 0.7907345253125879, "mis": 0.074}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8325334568221471, "mis": 0.06, "mse": 1.3855338287734038, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 0.8325334568221471, "mis": 0.06, "mse": 0.9508475702986497}, "pooled_lasso": {"mse": 2.74920730192455}, "full_gmm": {"ari": 0.01613017418582763, "mis": 0.592}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7557243739903918, "mis": 0.092}, "spectral": {"ari": 0.28656017488402885, "mis": 0.396}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7661718759323342, "mis": 0.088}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8957082300813753, "mis": 0.036, "mse": 1.3032056972107813, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.901204724946798, "mis": 0.034, "mse": 1.0938219682760668}, "pooled_lasso": {"mse": 2.881112024241872}, "full_gmm": {"ari": 0.011140887644245092, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7497376210606296, "mis": 0.09}, "spectral": {"ari": 0.3596323318126155, "mis": 0.278}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9468085106382979, "size": 94, "ari": 0.7450898407105265, "mis": 0.092}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8722457899152076, "mis": 0.046, "mse": 1.237699614938444, "edge_fdr": 0.09090909090909091, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.8722457899152076, "mis": 0.046, "mse": 1.0165329611909888}, "pooled_lasso": {"mse": 2.519846204692566}, "full_gmm": {"ari": 0.01213810529383658, "mis": 0.618}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.6789456292642193, "mis": 0.12}, "spectral": {"ari": 0.3813737460791885, "mis": 0.264}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.8309051317630826, "mis": 0.06}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.634}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.7765346903060917, "mis": 0.078, "mse": 1.719971349021413, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 0.7765346903060917, "mis": 0.078, "mse": 1.0563540230151218}, "pooled_lasso": {"mse": 2.605716496590635}, "full_gmm": {"ari": 0.006634753591354252, "mis": 0.634}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9874055415617129, "size": 397, "ari": 0.4501626046663078, "mis": 0.234}, "spectral": {"ari": 0.24063424816331583, "mis": 0.378}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9375, "size": 80, "ari": 0.661541687162102, "mis": 0.126}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.612}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.7837619596808931, "mis": 0.076, "mse": 1.908843285037873, "edge_fdr": 0.0, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.7837619596808931, "mis": 0.076, "mse": 0.9826346810771268}, "pooled_lasso": {"mse": 2.614464746948258}, "full_gmm": {"ari": 0.004903116230175599, "mis": 0.622}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.6699395989391942, "mis": 0.124}, "spectral": {"ari": 0.3401715294907982, "mis": 0.302}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9397590361445783, "size": 83, "ari": 0.6704897514845198, "mis": 0.124}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8455624308733607, "mis": 0.056, "mse": 2.642347585448089, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8455624308733607, "mis": 0.056, "mse": 1.1220095364955451}, "pooled_lasso": {"mse": 4.21857381078959}, "full_gmm": {"ari": 0.0005332691253075211, "mis": 0.644}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9972602739726028, "size": 1825, "ari": 0.7790681870032706, "mis": 0.08}, "spectral": {"ari": 0.36215569768324446, "mis": 0.294}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.8039686147781209, "mis": 0.072}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8530264267071354, "mis": 0.056, "mse": 1.4866655332308438, "edge_fdr": 0.15384615384615385, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8530264267071354, "mis": 0.056, "mse": 1.0486451276994424}, "pooled_lasso": {"mse": 3.2685238550424973}, "full_gmm": {"ari": 0.0007793182700451265, "mis": 0.626}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7389625250388733, "mis": 0.108}, "spectral": {"ari": 0.2773292691917521, "mis": 0.394}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9468085106382979, "size": 94, "ari": 0.712505545117915, "mis": 0.12}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.608}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8236929482345734, "mis": 0.062, "mse": 1.8794963953531183, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 0.8236929482345734, "mis": 0.062, "mse": 0.8978035044524707}, "pooled_lasso": {"mse": 3.434136290119648}, "full_gmm": {"ari": 0.006764391424053191, "mis": 0.632}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7232317478299672, "mis": 0.102}, "spectral": {"ari": 0.29532827559139013, "mis": 0.334}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7570759830418219, "mis": 0.088}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7975902976160196, "mis": 0.074, "mse": 2.2548524836038424, "edge_fdr": 0.1, "edge_power": 1.0}, "oracle": {"ari": 0.8232484607861902, "mis": 0.064, "mse": 0.9209397907852515}, "pooled_lasso": {"mse": 3.216965134007706}, "full_gmm": {"ari": -0.0009628292095548201, "mis": 0.64}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.705113599267832, "mis": 0.112}, "spectral": {"ari": 0.33008849917826916, "mis": 0.298}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9431818181818182, "size": 88, "ari": 0.6710145212731282, "mis": 0.126}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8365207892060694, "mis": 0.056, "mse": 1.5486942588436143, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8365207892060694, "mis": 0.056, "mse": 1.0532374885990998}, "pooled_lasso": {"mse": 2.726132794531827}, "full_gmm": {"ari": 0.0032225195126270043, "mis": 0.624}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9969788519637462, "size": 1655, "ari": 0.6782474102794825, "mis": 0.118}, "spectral": {"ari": 0.2548577702442879, "mis": 0.394}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7624760407221832, "mis": 0.084}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.622}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.8984265641783065, "mis": 0.034, "mse": 1.754848473230113, "edge_fdr": 0.0, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9105503661624603, "mis": 0.03, "mse": 1.0104340706221189}, "pooled_lasso": {"mse": 2.661043857826171}, "full_gmm": {"ari": 0.009083793710848862, "mis": 0.61}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.5889739645766354, "mis": 0.156}, "spectral": {"ari": 0.44858690159954623, "mis": 0.22}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9484536082474226, "size": 97, "ari": 0.793564727474181, "mis": 0.072}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.626}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8690062795983184, "mis": 0.046, "mse": 1.3923804786133835, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 0.8690062795983184, "mis": 0.046, "mse": 1.070708718092242}, "pooled_lasso": {"mse": 3.017414571740255}, "full_gmm": {"ari": 0.002613665475845156, "mis": 0.618}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9877149877149877, "size": 407, "ari": 0.6640968346372778, "mis": 0.126}, "spectral": {"ari": 0.28834885524892695, "mis": 0.336}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7574728133880037, "mis": 0.088}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.642}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8559158511319802, "mis": 0.05, "mse": 1.0078343548174309, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8559158511319802, "mis": 0.05, "mse": 0.8883604612544661}, "pooled_lasso": {"mse": 2.3273142105925606}, "full_gmm": {"ari": 0.0017962482268839824, "mis": 0.63}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9971878515185602, "size": 1778, "ari": 0.7706452406764697, "mis": 0.082}, "spectral": {"ari": 0.29665340967685705, "mis": 0.362}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7867787939276593, "mis": 0.076}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8591463660419457, "mis": 0.05, "mse": 1.8408381806389458, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8591463660419457, "mis": 0.05, "mse": 1.0470557467113422}, "pooled_lasso": {"mse": 3.398839676879011}, "full_gmm": {"ari": 0.006612271744679623, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7653914430174351, "mis": 0.088}, "spectral": {"ari": 0.45110357725536754, "mis": 0.226}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.795954873304805, "mis": 0.074}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8795939118291979, "mis": 0.042, "mse": 1.4705325980355823, "edge_fdr": 0.0, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8795939118291979, "mis": 0.042, "mse": 1.0492413944270713}, "pooled_lasso": {"mse": 3.1165343038570663}, "full_gmm": {"ari": 0.014571211360877533, "mis": 0.588}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7800778169484149, "mis": 0.078}, "spectral": {"ari": 0.2571378320869641, "mis": 0.348}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9484536082474226, "size": 97, "ari": 0.77070908532113, "mis": 0.082}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8675543973399398, "mis": 0.046, "mse": 1.1996615043896068, "edge_fdr": 0.15384615384615385, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8675543973399398, "mis": 0.046, "mse": 1.0127967131304787}, "pooled_lasso": {"mse": 2.0158615439602525}, "full_gmm": {"ari": 0.009616313765040164, "mis": 0.622}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7888736180961243, "mis": 0.076}, "spectral": {"ari": 0.39666173460947546, "mis": 0.248}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9473684210526315, "size": 95, "ari": 0.7659611020399685, "mis": 0.086}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8460284525586094, "mis": 0.054, "mse": 1.5449489725866266, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8460284525586094, "mis": 0.054, "mse": 1.0323605388898305}, "pooled_lasso": {"mse": 2.3518403729762576}, "full_gmm": {"ari": 0.0033107410147853217, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9972253052164262, "size": 1802, "ari": 0.7420214104231978, "mis": 0.094}, "spectral": {"ari": 0.3448109876385561, "mis": 0.282}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9375, "size": 80, "ari": 0.7769679481887457, "mis": 0.08}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8592158590208214, "mis": 0.048, "mse": 1.1689848621827024, "edge_fdr": 0.23076923076923078, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.8592158590208214, "mis": 0.048, "mse": 1.0175054711553384}, "pooled_lasso": {"mse": 2.3321324931385132}, "full_gmm": {"ari": 0.0024851115943370196, "mis": 0.64}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7376467503180058, "mis": 0.094}, "spectral": {"ari": 0.3537482341275504, "mis": 0.278}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7652041449976006, "mis": 0.084}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 4, "ari": 0.7662625291957881, "mis": 0.088, "mse": 1.8203859515190608, "edge_fdr": 0.2222222222222222, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.8190655785130879, "mis": 0.066, "mse": 1.0456930236526631}, "pooled_lasso": {"mse": 2.280463346671213}, "full_gmm": {"ari": 0.040254164516742325, "mis": 0.556}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.5887701704989147, "mis": 0.166}, "spectral": {"ari": 0.2975487172057978, "mis": 0.338}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9479166666666666, "size": 96, "ari": 0.6732412418348632, "mis": 0.128}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8546717205062175, "mis": 0.05, "mse": 1.268675366170038, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 0.8546717205062175, "mis": 0.05, "mse": 1.0026612204310152}, "pooled_lasso": {"mse": 2.540730414271542}, "full_gmm": {"ari": 0.012384126636463622, "mis": 0.606}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7724049663939782, "mis": 0.08}, "spectral": {"ari": 0.4157533173168623, "mis": 0.236}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7833614238937264, "mis": 0.076}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8542282119417421, "mis": 0.056, "mse": 1.119370807568067, "edge_fdr": 0.14285714285714285, "edge_power": 1.0}, "oracle": {"ari": 0.8542282119417421, "mis": 0.056, "mse": 0.9374756630786512}, "pooled_lasso": {"mse": 1.956394863998477}, "full_gmm": {"ari": 0.024042405422259144, "mis": 0.588}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7642689023889573, "mis": 0.092}, "spectral": {"ari": 0.345441389027646, "mis": 0.366}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.946236559139785, "size": 93, "ari": 0.7664718411038304, "mis": 0.09}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.61}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8326259641106026, "mis": 0.06, "mse": 1.234805212679972, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.8326259641106026, "mis": 0.06, "mse": 1.0126482136736308}, "pooled_lasso": {"mse": 2.374731806544938}, "full_gmm": {"ari": -0.0011436193244354828, "mis": 0.646}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9874055415617129, "size": 397, "ari": 0.7537934254573517, "mis": 0.092}, "spectral": {"ari": 0.3640464627987418, "mis": 0.296}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9438202247191011, "size": 89, "ari": 0.7485619084124445, "mis": 0.094}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.9411885004729081, "mis": 0.02, "mse": 1.1892393919517132, "edge_fdr": 0.07692307692307693, "edge_power": 1.0}, "oracle": {"ari": 0.9411885004729081, "mis": 0.02, "mse": 1.02522357199109}, "pooled_lasso": {"mse": 2.169795825638364}, "full_gmm": {"ari": 0.013772521799065558, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.851666814519951, "mis": 0.052}, "spectral": {"ari": 0.2803900905196298, "mis": 0.358}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.8474246038257783, "mis": 0.054}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 2000, "s0": 5, "K": 3, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 5, "ari": 0.8828448714502697, "mis": 0.04, "mse": 1.6090321342127558, "edge_fdr": 0.15384615384615385, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.8828448714502697, "mis": 0.04, "mse": 1.0941760557503308}, "pooled_lasso": {"mse": 2.434225509286033}, "full_gmm": {"ari": 0.00012766703325969844, "mis": 0.638}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9975, "size": 2000, "ari": 0.7200041354518563, "mis": 0.102}, "spectral": {"ari": 0.41553362546851014, "mis": 0.236}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.8, "size": 25, "ari": 0.7340713566143782, "mis": 0.096}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.3795810202607186, "edge_fdr": 0.0, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9305324183806448}, "pooled_lasso": {"mse": 2.585405544285666}, "full_gmm": {"ari": 0.9603205790705823, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840320418465675, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.4117647058823529, "size": 17, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.7382406548697071, "edge_fdr": 0.25, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1012700717344015}, "pooled_lasso": {"mse": 2.9426014833582994}, "full_gmm": {"ari": 0.003811932033055438, "mis": 0.448}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840315351583733, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.7208348167413567, "edge_fdr": 0.09090909090909091, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.150523693592752}, "pooled_lasso": {"mse": 2.7644255592335862}, "full_gmm": {"ari": 0.9681922967282138, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9919999860917265, "mis": 0.002}, "spectral": {"ari": 0.9681923665792226, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9919999860917265, "mis": 0.002}, "marginal_screening": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.7068340654871608, "edge_fdr": 0.0, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1448363128433963}, "pooled_lasso": {"mse": 2.47407218038734}, "full_gmm": {"ari": -0.0008276027023421543, "mis": 0.49}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.99199998169963, "mis": 0.002}, "spectral": {"ari": 0.9214426838579671, "mis": 0.02}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.99199998169963, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.3786124911053552, "edge_fdr": 0.21428571428571427, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0204469030108574}, "pooled_lasso": {"mse": 2.5465208546961664}, "full_gmm": {"ari": 0.9920000001562724, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840320640625895, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.4823318904293814, "edge_fdr": 0.0, "edge_power": 0.8333333333333334}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0255407751521766}, "pooled_lasso": {"mse": 2.5085013740199127}, "full_gmm": {"ari": 0.9760961731911297, "mis": 0.006}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.96819232577561, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.8, "fdr": 0.2, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4041713939098823, "edge_fdr": 0.0, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9768250224958086}, "pooled_lasso": {"mse": 2.3116422571088817}, "full_gmm": {"ari": 0.9681910930009615, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840315401535042, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.25, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5729440316254966, "edge_fdr": 0.23076923076923078, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1159903913498717}, "pooled_lasso": {"mse": 2.741221706670663}, "full_gmm": {"ari": 0.9681923833306654, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.976096191770377, "mis": 0.006}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.5125128823787768, "edge_fdr": 0.08333333333333333, "edge_power": 0.9166666666666666}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1573667498196218}, "pooled_lasso": {"mse": 2.6365664725542017}, "full_gmm": {"ari": 0.9919999328927508, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999328927508, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.35714285714285715, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.9011093751516048, "edge_fdr": 0.2727272727272727, "edge_power": 0.8}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0613542142217796}, "pooled_lasso": {"mse": 2.7696538642379256}, "full_gmm": {"ari": 0.0023515722617120263, "mis": 0.466}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.2352053961737124, "edge_fdr": 0.125, "edge_power": 0.875}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9621300993719694}, "pooled_lasso": {"mse": 2.5133194795423117}, "full_gmm": {"ari": 0.014205878191918049, "mis": 0.436}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840313995949901, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.3372479163386224, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0339274859783254}, "pooled_lasso": {"mse": 2.638659404838744}, "full_gmm": {"ari": 0.9920000001562724, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999982810025, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.3333333333333333, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.5499520230941866, "edge_fdr": 0.0, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.10804198797568}, "pooled_lasso": {"mse": 2.469035713522616}, "full_gmm": {"ari": 0.9840320329363369, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840320329363369, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.4476439393629785, "edge_fdr": 0.0, "edge_power": 0.4166666666666667}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.8880829134297944}, "pooled_lasso": {"mse": 2.5306646919191387}, "full_gmm": {"ari": 0.9760961549067629, "mis": 0.006}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840320418465675, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0817723318901533, "edge_fdr": 0.05555555555555555, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0817723318901533}, "pooled_lasso": {"mse": 2.7045540333577085}, "full_gmm": {"ari": 0.050369976017603096, "mis": 0.386}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999944811108, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.402097574660602, "edge_fdr": 0.0, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0263382425903271}, "pooled_lasso": {"mse": 2.5173796375179442}, "full_gmm": {"ari": 0.9919999997943784, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999997943784, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.2065892865904597, "edge_fdr": 0.25, "edge_power": 0.9375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0134894855419458}, "pooled_lasso": {"mse": 2.682452769069343}, "full_gmm": {"ari": 0.9840320099978856, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9734748010610079, "size": 377, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999740011123, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0470530452645221, "edge_fdr": 0.05555555555555555, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0470530452645221}, "pooled_lasso": {"mse": 2.5281389849109464}, "full_gmm": {"ari": 0.04727218312598118, "mis": 0.39}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840320050933414, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.3333333333333333, "size": 15, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.3000644633519787, "edge_fdr": 0.0, "edge_power": 0.9375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1106589218131566}, "pooled_lasso": {"mse": 2.6460295153738835}, "full_gmm": {"ari": 0.9840320634059188, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.991999997738161, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4722917760182184, "edge_fdr": 0.21428571428571427, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0507478572822868}, "pooled_lasso": {"mse": 2.586074188085554}, "full_gmm": {"ari": 0.968190353040104, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9760944996133236, "mis": 0.006}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.1, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.1200604736604414, "edge_fdr": 0.05263157894736842, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1200604736604414}, "pooled_lasso": {"mse": 2.5307373362918835}, "full_gmm": {"ari": 0.9840295986673658, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840295986673658, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4430270564154661, "edge_fdr": 0.0, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.023177616381849}, "pooled_lasso": {"mse": 2.8227503474057514}, "full_gmm": {"ari": 0.9760959038379515, "mis": 0.006}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840319571353601, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 0.6, "fdr": 0.0, "size": 6, "ari": 1.0, "mis": 0.0, "mse": 1.82128515394562, "edge_fdr": 0.0, "edge_power": 0.3}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0350631299558914}, "pooled_lasso": {"mse": 2.774608440637684}, "full_gmm": {"ari": 0.03415246544635025, "mis": 0.406}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9919999681285151, "mis": 0.002}, "spectral": {"ari": 0.9919999681285151, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9919999681285151, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.4718417100024666, "edge_fdr": 0.18181818181818182, "edge_power": 0.75}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9422298015712748}, "pooled_lasso": {"mse": 2.624904999460718}, "full_gmm": {"ari": 0.9840320660777474, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9770114942528736, "size": 435, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840320660777474, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.2007957439938266, "edge_fdr": 0.05555555555555555, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2007957439938266}, "pooled_lasso": {"mse": 2.539759883198039}, "full_gmm": {"ari": 0.9919999328927508, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840319015964974, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 0.9877406511863419, "edge_fdr": 0.10526315789473684, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9877406511863419}, "pooled_lasso": {"mse": 2.7276934277928513}, "full_gmm": {"ari": -0.0009507430245260909, "mis": 0.484}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.6710184289501613, "edge_fdr": 0.0, "edge_power": 0.7142857142857143}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.061901408441438}, "pooled_lasso": {"mse": 2.843468017447567}, "full_gmm": {"ari": 0.9681923862084126, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9681923846387324, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 0.9030404784814061, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9030404784814061}, "pooled_lasso": {"mse": 2.6254182659030674}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.2563012646019998, "edge_fdr": 0.15789473684210525, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.015535858211463}, "pooled_lasso": {"mse": 2.6016798146551854}, "full_gmm": {"ari": 0.019454257392436867, "mis": 0.428}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9712643678160919, "size": 348, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4999354017458053, "edge_fdr": 0.2777777777777778, "edge_power": 0.9285714285714286}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.089501123428337}, "pooled_lasso": {"mse": 2.5595062914586997}, "full_gmm": {"ari": 0.003928242575763583, "mis": 0.462}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840320230862317, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.09090909090909091, "size": 11, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0412874801822558, "edge_fdr": 0.22727272727272727, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0412874801822558}, "pooled_lasso": {"mse": 2.7769874394154486}, "full_gmm": {"ari": 0.991999993576374, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.991999993576374, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.1715862747697179, "edge_fdr": 0.0, "edge_power": 0.9375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0299498687518402}, "pooled_lasso": {"mse": 2.4660549019944926}, "full_gmm": {"ari": 0.99199998169963, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.400077179284468, "edge_fdr": 0.0, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0460194609827458}, "pooled_lasso": {"mse": 2.56491499335225}, "full_gmm": {"ari": 0.9681919610810086, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.3076923076923077, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4233896543903657, "edge_fdr": 0.15384615384615385, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9493716568381669}, "pooled_lasso": {"mse": 2.587420816267765}, "full_gmm": {"ari": 0.9603205505141971, "mis": 0.01}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.99199998169963, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.3546796739629137, "edge_fdr": 0.13333333333333333, "edge_power": 0.9285714285714286}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9445239868153128}, "pooled_lasso": {"mse": 2.4992164140716047}, "full_gmm": {"ari": 0.002007062482187787, "mis": 0.464}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919998213107827, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0441024339612466, "edge_fdr": 0.0, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0441024339612466}, "pooled_lasso": {"mse": 2.8034223610894813}, "full_gmm": {"ari": -0.0008733895819456927, "mis": 0.484}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.408293238053465, "edge_fdr": 0.07142857142857142, "edge_power": 0.9285714285714286}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0378955601369284}, "pooled_lasso": {"mse": 2.59207906882078}, "full_gmm": {"ari": 0.9681923737408957, "mis": 0.008}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.991999993576374, "mis": 0.002}, "spectral": {"ari": 0.9681923737408957, "mis": 0.008}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.991999993576374, "mis": 0.002}, "marginal_screening": {"tpr": 0.9, "fdr": 0.3076923076923077, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 0.7, "fdr": 0.0, "size": 7, "ari": 1.0, "mis": 0.0, "mse": 1.6570919132087585, "edge_fdr": 0.25, "edge_power": 0.5}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0295068419161244}, "pooled_lasso": {"mse": 2.610997904963363}, "full_gmm": {"ari": 0.007351967314235875, "mis": 0.452}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.99199998169963, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0449643456837796, "edge_fdr": 0.21739130434782608, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0449643456837796}, "pooled_lasso": {"mse": 2.44219637546643}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 1.0, "mis": 0.0}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.1004721840017597, "edge_fdr": 0.0, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1004721840017597}, "pooled_lasso": {"mse": 2.810876414336315}, "full_gmm": {"ari": 1.0, "mis": 0.0}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999982810025, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 16, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4597738775754112, "edge_fdr": 0.15384615384615385, "edge_power": 0.7857142857142857}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0855093521627606}, "pooled_lasso": {"mse": 2.5562704052827705}, "full_gmm": {"ari": 0.9920000001562724, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9920000001562724, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.3533333201752096, "edge_fdr": 0.0625, "edge_power": 0.9375}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1238210244002096}, "pooled_lasso": {"mse": 2.8626568870543525}, "full_gmm": {"ari": 0.9760961928517079, "mis": 0.006}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999982810025, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.267828185610616, "edge_fdr": 0.13333333333333333, "edge_power": 0.8125}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.102546214449823}, "pooled_lasso": {"mse": 2.5653887487637337}, "full_gmm": {"ari": -0.0003057777652309114, "mis": 0.478}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9840312292878678, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.2857142857142857, "size": 14, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 1.0, "mis": 0.0, "mse": 1.1820921866833674, "edge_fdr": 0.0, "edge_power": 0.8125}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0080350096704265}, "pooled_lasso": {"mse": 2.587393897066995}, "full_gmm": {"ari": 0.9919999997943784, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9919999997943784, "mis": 0.002}, "spectral": {"ari": 0.9840320634059188, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9919999997943784, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 16, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 0.9919241840499483, "edge_fdr": 0.1, "edge_power": 1.0}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 0.9919241840499483}, "pooled_lasso": {"mse": 2.4295422923505154}, "full_gmm": {"ari": 0.9919999711388391, "mis": 0.002}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9919999711388391, "mis": 0.002}, "spectral": {"ari": 0.9840320050933414, "mis": 0.004}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9919999711388391, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.4173285301304652, "edge_fdr": 0.14285714285714285, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0720056597687122}, "pooled_lasso": {"mse": 2.665705958092409}, "full_gmm": {"ari": -0.001519399424842302, "mis": 0.496}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999944811108, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.375, "size": 16, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.50292058104728, "edge_fdr": 0.0, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0595355585166315}, "pooled_lasso": {"mse": 2.838229941342247}, "full_gmm": {"ari": 0.9446733404932707, "mis": 0.014}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9919999775871758, "mis": 0.002}, "spectral": {"ari": 0.9760961147007183, "mis": 0.006}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9919999775871758, "mis": 0.002}, "marginal_screening": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.368066843730151, "edge_fdr": 0.07692307692307693, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0147072046779928}, "pooled_lasso": {"mse": 2.5944784625730275}, "full_gmm": {"ari": 0.006708998519041076, "mis": 0.454}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9685534591194969, "size": 318, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.991999997738161, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.16666666666666666, "size": 12, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 1.0, "mis": 0.0, "mse": 1.551701190625655, "edge_fdr": 0.07692307692307693, "edge_power": 0.8571428571428571}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0350953565342407}, "pooled_lasso": {"mse": 2.7156209748379743}, "full_gmm": {"ari": 0.984032031618886, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9760961377037042, "mis": 0.006}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 1.0, "fdr": 0.23076923076923078, "size": 13, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 2, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0734644221269345, "edge_fdr": 0.10526315789473684, "edge_power": 0.9444444444444444}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0734644221269345}, "pooled_lasso": {"mse": 2.587965747605847}, "full_gmm": {"ari": 0.9840319571353601, "mis": 0.004}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 1.0, "mis": 0.0}, "spectral": {"ari": 0.9919999328927508, "mis": 0.002}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 1.0, "mis": 0.0}, "marginal_screening": {"tpr": 0.9, "fdr": 0.1, "size": 10, "ari": 1.0, "mis": 0.0}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [0], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9873977491624075, "mis": 0.004, "mse": 1.1413546019799978, "edge_fdr": 0.04, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9873977491624075, "mis": 0.004, "mse": 0.9663781232153371}, "pooled_lasso": {"mse": 3.7150580703295173}, "full_gmm": {"ari": 0.03307520579607753, "mis": 0.572}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.8734023875654098, "mis": 0.042}, "spectral": {"ari": 0.5065038853874431, "mis": 0.198}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.8568506660833923, "mis": 0.048}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.602}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [1], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9879658527106646, "mis": 0.004, "mse": 1.3333021169033437, "edge_fdr": 0.16666666666666666, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.9879658527106646, "mis": 0.004, "mse": 1.070540500911278}, "pooled_lasso": {"mse": 5.138405987609482}, "full_gmm": {"ari": 0.027540812880423322, "mis": 0.602}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9880926989291665, "mis": 0.004}, "spectral": {"ari": 0.7417092380949897, "mis": 0.092}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9821849767682935, "mis": 0.006}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [2], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9877904890427381, "mis": 0.004, "mse": 1.1696389892362573, "edge_fdr": 0.07142857142857142, "edge_power": 0.9629629629629629}, "oracle": {"ari": 0.9877904890427381, "mis": 0.004, "mse": 1.1700723815924239}, "pooled_lasso": {"mse": 2.6981583927317825}, "full_gmm": {"ari": 0.036236108235551984, "mis": 0.552}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9696958960626074, "mis": 0.01}, "spectral": {"ari": 0.6375237314027679, "mis": 0.134}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9696958960626074, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [3], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0906579520053656, "edge_fdr": 0.11538461538461539, "edge_power": 0.8518518518518519}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.080549728916583}, "pooled_lasso": {"mse": 2.594717452537812}, "full_gmm": {"ari": 0.001694129527559315, "mis": 0.628}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9637916992044451, "mis": 0.012}, "spectral": {"ari": 0.7014787151810828, "mis": 0.108}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9699568441403081, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.642}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [4], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9940948849096561, "mis": 0.002, "mse": 1.1399212144515622, "edge_fdr": 0.14285714285714285, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9940948849096561, "mis": 0.002, "mse": 1.1220890105847103}, "pooled_lasso": {"mse": 3.3410481076800083}, "full_gmm": {"ari": 0.030150611957274896, "mis": 0.58}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9764905916082753, "mis": 0.008}, "spectral": {"ari": 0.4683444828830684, "mis": 0.244}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9764905916082753, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [5], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9689672812974035, "mis": 0.01, "mse": 1.2316779055583613, "edge_fdr": 0.10714285714285714, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.9689672812974035, "mis": 0.01, "mse": 1.211773325823668}, "pooled_lasso": {"mse": 2.783881487793831}, "full_gmm": {"ari": 0.005263212599840406, "mis": 0.626}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9733333333333334, "size": 375, "ari": 0.9699219444769945, "mis": 0.01}, "spectral": {"ari": 0.6216210500701667, "mis": 0.142}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9130434782608695, "size": 115, "ari": 0.9696440480678039, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.628}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [6], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9695728425686975, "mis": 0.01, "mse": 1.1497719854188988, "edge_fdr": 0.0, "edge_power": 0.9629629629629629}, "oracle": {"ari": 0.9695728425686975, "mis": 0.01, "mse": 1.0431967497647534}, "pooled_lasso": {"mse": 3.067721083829736}, "full_gmm": {"ari": 0.014793882411025383, "mis": 0.584}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9575368873864455, "mis": 0.014}, "spectral": {"ari": 0.6365842699868958, "mis": 0.14}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9636699614825287, "mis": 0.012}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [7], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9880467701206317, "mis": 0.004, "mse": 1.2000995653332693, "edge_fdr": 0.18518518518518517, "edge_power": 0.8148148148148148}, "oracle": {"ari": 0.9880467701206317, "mis": 0.004, "mse": 1.1208813152753963}, "pooled_lasso": {"mse": 3.946052603218859}, "full_gmm": {"ari": 0.001866863408990367, "mis": 0.63}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9297617347294542, "mis": 0.024}, "spectral": {"ari": 0.5412463380016839, "mis": 0.19}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9130434782608695, "size": 115, "ari": 0.9467745344732719, "mis": 0.018}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.628}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [8], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9883720478342727, "mis": 0.004, "mse": 1.3838682842356238, "edge_fdr": 0.03571428571428571, "edge_power": 1.0}, "oracle": {"ari": 0.9883720478342727, "mis": 0.004, "mse": 1.1801656968809588}, "pooled_lasso": {"mse": 4.031521386655991}, "full_gmm": {"ari": 0.03855951370917291, "mis": 0.542}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9523135220690483, "mis": 0.016}, "spectral": {"ari": 0.6159371974857013, "mis": 0.148}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.946595621914719, "mis": 0.018}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [9], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9760748081199655, "mis": 0.008, "mse": 1.3354376838143927, "edge_fdr": 0.13043478260869565, "edge_power": 0.8333333333333334}, "oracle": {"ari": 0.9760748081199655, "mis": 0.008, "mse": 1.0749385814459775}, "pooled_lasso": {"mse": 2.8725616580015827}, "full_gmm": {"ari": 0.00776500710768316, "mis": 0.618}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9629629629629629, "size": 270, "ari": 0.9407810901376582, "mis": 0.02}, "spectral": {"ari": 0.667621201516827, "mis": 0.124}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9582232949839428, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [10], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9942504398053617, "mis": 0.002, "mse": 1.000319488588224, "edge_fdr": 0.09090909090909091, "edge_power": 0.7407407407407407}, "oracle": {"ari": 0.9942504398053617, "mis": 0.002, "mse": 0.9987863261432437}, "pooled_lasso": {"mse": 3.4448690137771307}, "full_gmm": {"ari": 0.015929380420459126, "mis": 0.572}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9819010593988855, "mis": 0.006}, "spectral": {"ari": 0.724504871379633, "mis": 0.1}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9819010593988855, "mis": 0.006}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.64}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [11], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9940002674370976, "mis": 0.002, "mse": 1.1866586268647086, "edge_fdr": 0.07692307692307693, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9940002674370976, "mis": 0.002, "mse": 1.1126816403369775}, "pooled_lasso": {"mse": 3.6114921051980318}, "full_gmm": {"ari": 0.017941102004198635, "mis": 0.606}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9585088810519968, "mis": 0.014}, "spectral": {"ari": 0.5418239880993144, "mis": 0.194}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9107142857142857, "size": 112, "ari": 0.9527313113937247, "mis": 0.016}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [12], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9816803418079298, "mis": 0.006, "mse": 1.2005503476067605, "edge_fdr": 0.03571428571428571, "edge_power": 1.0}, "oracle": {"ari": 0.9816803418079298, "mis": 0.006, "mse": 1.0639197802131553}, "pooled_lasso": {"mse": 2.761560790285046}, "full_gmm": {"ari": 0.01627907145920065, "mis": 0.582}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9756253821591198, "mis": 0.008}, "spectral": {"ari": 0.7512825636490229, "mis": 0.094}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9756253821591198, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.634}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [13], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9770662911579613, "mis": 0.008, "mse": 1.1348563738476014, "edge_fdr": 0.038461538461538464, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.9770662911579613, "mis": 0.008, "mse": 1.1194391982799177}, "pooled_lasso": {"mse": 2.610600230814873}, "full_gmm": {"ari": 0.007513638100094099, "mis": 0.616}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9696969696969697, "size": 330, "ari": 0.9712295205686216, "mis": 0.01}, "spectral": {"ari": 0.6304701566090611, "mis": 0.148}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9712295205686216, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [14], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9817367098512298, "mis": 0.006, "mse": 1.0058653539290754, "edge_fdr": 0.11538461538461539, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9817367098512298, "mis": 0.006, "mse": 0.9888111210817716}, "pooled_lasso": {"mse": 2.9760975288017253}, "full_gmm": {"ari": 0.04392597882539552, "mis": 0.568}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9949545913218971, "size": 1982, "ari": 0.9579454034478161, "mis": 0.014}, "spectral": {"ari": 0.6612845855697616, "mis": 0.124}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9698301407082558, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.658}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [15], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9760783182450684, "mis": 0.008, "mse": 1.0705632434717987, "edge_fdr": 0.14285714285714285, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9760783182450684, "mis": 0.008, "mse": 1.063100864420308}, "pooled_lasso": {"mse": 2.42223917281034}, "full_gmm": {"ari": 0.017634965521051076, "mis": 0.574}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9644128113879004, "size": 281, "ari": 0.8946018847977099, "mis": 0.036}, "spectral": {"ari": 0.4362869352020439, "mis": 0.252}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9056979822692091, "mis": 0.032}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [16], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9870885461973236, "mis": 0.004, "mse": 0.9522284750862723, "edge_fdr": 0.2, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9870885461973236, "mis": 0.004, "mse": 0.9420041614129655}, "pooled_lasso": {"mse": 3.5081904449925156}, "full_gmm": {"ari": 0.013226659565111692, "mis": 0.612}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9651567944250871, "size": 287, "ari": 0.951213143489245, "mis": 0.016}, "spectral": {"ari": 0.7192215213842477, "mis": 0.102}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9574878851936331, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.626}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [17], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9761459313228016, "mis": 0.008, "mse": 1.2239034806272064, "edge_fdr": 0.12, "edge_power": 0.8148148148148148}, "oracle": {"ari": 0.9761459313228016, "mis": 0.008, "mse": 1.1861262219897473}, "pooled_lasso": {"mse": 2.828345552117082}, "full_gmm": {"ari": 0.012461542177961431, "mis": 0.602}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9713467048710601, "size": 349, "ari": 0.9583108587346466, "mis": 0.014}, "spectral": {"ari": 0.5104647108186567, "mis": 0.198}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9585267004925863, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [18], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9826105481999535, "mis": 0.006, "mse": 1.0465613617192715, "edge_fdr": 0.0, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.9826105481999535, "mis": 0.006, "mse": 0.9927011156956514}, "pooled_lasso": {"mse": 2.5977058246573335}, "full_gmm": {"ari": 0.004992082159106092, "mis": 0.632}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9663299663299664, "size": 297, "ari": 0.9768883910634943, "mis": 0.008}, "spectral": {"ari": 0.7447526911644388, "mis": 0.092}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9768883910634943, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [19], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9938192036867448, "mis": 0.002, "mse": 1.1299114977808673, "edge_fdr": 0.1111111111111111, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9938192036867448, "mis": 0.002, "mse": 0.9548392353978824}, "pooled_lasso": {"mse": 3.886758367781535}, "full_gmm": {"ari": 0.0029443152424426743, "mis": 0.632}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9649122807017544, "size": 285, "ari": 0.9642798140045092, "mis": 0.012}, "spectral": {"ari": 0.6572425186023523, "mis": 0.126}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9642798140045092, "mis": 0.012}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [20], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.982019856064259, "mis": 0.006, "mse": 1.3222284112877192, "edge_fdr": 0.10714285714285714, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.982019856064259, "mis": 0.006, "mse": 1.0386537781083007}, "pooled_lasso": {"mse": 3.277322486591519}, "full_gmm": {"ari": 0.01833527065529082, "mis": 0.588}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9881456824016741, "mis": 0.004}, "spectral": {"ari": 0.6273302085862994, "mis": 0.14}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9940548066785339, "mis": 0.002}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [21], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.981836817700155, "mis": 0.006, "mse": 1.1075940332670964, "edge_fdr": 0.06896551724137931, "edge_power": 1.0}, "oracle": {"ari": 0.981836817700155, "mis": 0.006, "mse": 1.0649851939312243}, "pooled_lasso": {"mse": 3.5097392503620313}, "full_gmm": {"ari": 0.027026453774942213, "mis": 0.568}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9699278860510969, "mis": 0.01}, "spectral": {"ari": 0.7092184282348661, "mis": 0.106}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9758634335076586, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [22], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9881252725704973, "mis": 0.004, "mse": 1.4440440706344497, "edge_fdr": 0.07142857142857142, "edge_power": 0.9629629629629629}, "oracle": {"ari": 0.9881252725704973, "mis": 0.004, "mse": 1.3009265134243067}, "pooled_lasso": {"mse": 3.2015067797525374}, "full_gmm": {"ari": 0.019501103976490502, "mis": 0.578}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9700563190549726, "mis": 0.01}, "spectral": {"ari": 0.5961004888637276, "mis": 0.154}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9701671214187746, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.624}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [23], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9822185236231169, "mis": 0.006, "mse": 1.6975160253322124, "edge_fdr": 0.1111111111111111, "edge_power": 1.0}, "oracle": {"ari": 0.9763633603617865, "mis": 0.008, "mse": 1.1866922032044067}, "pooled_lasso": {"mse": 3.070037402526485}, "full_gmm": {"ari": 0.018790061240624094, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9249790387860907, "mis": 0.026}, "spectral": {"ari": 0.5839423657506552, "mis": 0.168}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9245010078225433, "mis": 0.026}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.662}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [24], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9822983402193562, "mis": 0.006, "mse": 1.1435204407703055, "edge_fdr": 0.038461538461538464, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.9822983402193562, "mis": 0.006, "mse": 1.085719890347107}, "pooled_lasso": {"mse": 3.2075094438683482}, "full_gmm": {"ari": 0.008290516258404669, "mis": 0.604}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9642873405578521, "mis": 0.012}, "spectral": {"ari": 0.5221116005852396, "mis": 0.19}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9587322161892636, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.644}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [25], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9941734917512265, "mis": 0.002, "mse": 1.933374548081567, "edge_fdr": 0.1, "edge_power": 0.8571428571428571}, "oracle": {"ari": 0.9878070582672592, "mis": 0.004, "mse": 1.1178370868240919}, "pooled_lasso": {"mse": 3.6423797986745354}, "full_gmm": {"ari": 0.030778467014035988, "mis": 0.568}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9668874172185431, "size": 302, "ari": 0.965545716189443, "mis": 0.012}, "spectral": {"ari": 0.6892391925413621, "mis": 0.114}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9367062441407003, "mis": 0.022}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [26], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9877270365121029, "mis": 0.004, "mse": 1.0372837072545698, "edge_fdr": 0.047619047619047616, "edge_power": 0.7407407407407407}, "oracle": {"ari": 0.9877270365121029, "mis": 0.004, "mse": 1.025358752275842}, "pooled_lasso": {"mse": 3.1179328767045864}, "full_gmm": {"ari": 0.008785839637330591, "mis": 0.602}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9877270365121029, "mis": 0.004}, "spectral": {"ari": 0.7292296406495562, "mis": 0.096}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 0.9877270365121029, "mis": 0.004}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.632}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [27], "res": {"proposed": {"tpr": 0.8, "fdr": 0.0, "size": 8, "ari": 0.9409914263528233, "mis": 0.02, "mse": 1.6067588289766956, "edge_fdr": 0.17647058823529413, "edge_power": 0.6666666666666666}, "oracle": {"ari": 0.9583362612276823, "mis": 0.014, "mse": 1.1998298642977852}, "pooled_lasso": {"mse": 3.343070325719055}, "full_gmm": {"ari": 0.15680176288876144, "mis": 0.472}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9681528662420382, "size": 314, "ari": 0.9293627842051625, "mis": 0.024}, "spectral": {"ari": 0.46419136989756016, "mis": 0.236}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.895829110436307, "mis": 0.036}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [28], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9941880923534159, "mis": 0.002, "mse": 1.24871056840461, "edge_fdr": 0.06896551724137931, "edge_power": 1.0}, "oracle": {"ari": 0.9941880923534159, "mis": 0.002, "mse": 1.1345184546227576}, "pooled_lasso": {"mse": 2.8424558091147287}, "full_gmm": {"ari": 0.027250625554305602, "mis": 0.602}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9884115840744313, "mis": 0.004}, "spectral": {"ari": 0.7010820852504238, "mis": 0.11}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9090909090909091, "size": 110, "ari": 0.9884115840744313, "mis": 0.004}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.646}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [29], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.987859057090231, "mis": 0.004, "mse": 1.3585600402928155, "edge_fdr": 0.125, "edge_power": 0.875}, "oracle": {"ari": 0.9939117200682857, "mis": 0.002, "mse": 1.0705896070909995}, "pooled_lasso": {"mse": 2.7319223741139393}, "full_gmm": {"ari": 0.024783221828312642, "mis": 0.594}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9664429530201343, "size": 298, "ari": 0.9640142674111151, "mis": 0.012}, "spectral": {"ari": 0.49854830962230945, "mis": 0.21}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9581041769538012, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [30], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9938245682479411, "mis": 0.002, "mse": 1.1122482900722905, "edge_fdr": 0.125, "edge_power": 0.7777777777777778}, "oracle": {"ari": 0.9938245682479411, "mis": 0.002, "mse": 1.090679557019226}, "pooled_lasso": {"mse": 3.9706373916154853}, "full_gmm": {"ari": 0.016216427939452587, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9638093222984728, "mis": 0.012}, "spectral": {"ari": 0.6867659791951097, "mis": 0.114}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9579728899680582, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [31], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9941500154172038, "mis": 0.002, "mse": 1.0896714921194248, "edge_fdr": 0.14814814814814814, "edge_power": 0.8518518518518519}, "oracle": {"ari": 0.9941500154172038, "mis": 0.002, "mse": 1.0754415324265836}, "pooled_lasso": {"mse": 3.4797877444409577}, "full_gmm": {"ari": 0.005755079129338742, "mis": 0.616}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9883368466447221, "mis": 0.004}, "spectral": {"ari": 0.5786853477603107, "mis": 0.162}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9883368466447221, "mis": 0.004}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [32], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9820296622748951, "mis": 0.006, "mse": 1.3771467105073165, "edge_fdr": 0.13043478260869565, "edge_power": 0.7407407407407407}, "oracle": {"ari": 0.9820296622748951, "mis": 0.006, "mse": 1.2068078430046667}, "pooled_lasso": {"mse": 3.375247118604677}, "full_gmm": {"ari": 0.029190133334703928, "mis": 0.578}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.964192255128616, "mis": 0.012}, "spectral": {"ari": 0.6455417225804094, "mis": 0.132}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.964192255128616, "mis": 0.012}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [33], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9941293672545778, "mis": 0.002, "mse": 1.073546104633152, "edge_fdr": 0.07692307692307693, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9941293672545778, "mis": 0.002, "mse": 1.0807257087326734}, "pooled_lasso": {"mse": 2.4810144225842725}, "full_gmm": {"ari": 0.0025916532926721658, "mis": 0.632}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9762141358955144, "mis": 0.008}, "spectral": {"ari": 0.6905716499278847, "mis": 0.116}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9701847710417502, "mis": 0.01}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.652}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [34], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.0689592245067159, "edge_fdr": 0.14285714285714285, "edge_power": 0.8888888888888888}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.0689592245067159}, "pooled_lasso": {"mse": 2.4637287185824475}, "full_gmm": {"ari": 0.011376817709455882, "mis": 0.594}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9939971728291238, "mis": 0.002}, "spectral": {"ari": 0.7214774712418797, "mis": 0.102}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9939971728291238, "mis": 0.002}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.636}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [35], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.982267132562226, "mis": 0.006, "mse": 1.4473993764190334, "edge_fdr": 0.04, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.982267132562226, "mis": 0.006, "mse": 1.1506926697002355}, "pooled_lasso": {"mse": 3.8109829892464218}, "full_gmm": {"ari": 0.026696380976072378, "mis": 0.574}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9674267100977199, "size": 307, "ari": 0.9470129663308138, "mis": 0.018}, "spectral": {"ari": 0.6512089652849185, "mis": 0.134}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9470129663308138, "mis": 0.018}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.654}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [36], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.19153004203153, "edge_fdr": 0.30303030303030304, "edge_power": 0.8518518518518519}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.1637673987810617}, "pooled_lasso": {"mse": 2.6459046228664667}, "full_gmm": {"ari": 0.018102699438741862, "mis": 0.594}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9936619108099292, "mis": 0.002}, "spectral": {"ari": 0.5873086990996571, "mis": 0.162}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9936619108099292, "mis": 0.002}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.638}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [37], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9757956660516718, "mis": 0.008, "mse": 1.2113512586408293, "edge_fdr": 0.1935483870967742, "edge_power": 0.9259259259259259}, "oracle": {"ari": 0.9757956660516718, "mis": 0.008, "mse": 1.1721567478374495}, "pooled_lasso": {"mse": 2.61376912910954}, "full_gmm": {"ari": 0.005885353993035141, "mis": 0.62}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9461869253104916, "mis": 0.018}, "spectral": {"ari": 0.447394634080319, "mis": 0.234}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9122807017543859, "size": 114, "ari": 0.9404486768652353, "mis": 0.02}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [38], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.144285286671565, "edge_fdr": 0.0, "edge_power": 0.8148148148148148}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.144285286671565}, "pooled_lasso": {"mse": 3.3701245022828075}, "full_gmm": {"ari": 0.05905758797226377, "mis": 0.546}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9674267100977199, "size": 307, "ari": 0.976779424903189, "mis": 0.008}, "spectral": {"ari": 0.6034251657492017, "mis": 0.16}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9767970221834481, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.648}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [39], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.976274590134565, "mis": 0.008, "mse": 1.3142881036051817, "edge_fdr": 0.05263157894736842, "edge_power": 0.75}, "oracle": {"ari": 0.9704568899506258, "mis": 0.01, "mse": 0.9318670641361737}, "pooled_lasso": {"mse": 2.5315462079646256}, "full_gmm": {"ari": 0.024252463424977284, "mis": 0.576}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.930455944792461, "mis": 0.024}, "spectral": {"ari": 0.3999602833402495, "mis": 0.312}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.9074074074074074, "size": 108, "ari": 0.9249122325826141, "mis": 0.026}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.66}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [40], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9880944320318241, "mis": 0.004, "mse": 1.2056537545389328, "edge_fdr": 0.1724137931034483, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9880944320318241, "mis": 0.004, "mse": 1.0495481795175643}, "pooled_lasso": {"mse": 3.1578567915084053}, "full_gmm": {"ari": 0.02521794780604717, "mis": 0.59}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9528202251568603, "mis": 0.016}, "spectral": {"ari": 0.616481644771886, "mis": 0.148}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.900990099009901, "size": 101, "ari": 0.9242970214700844, "mis": 0.026}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.658}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [41], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9883328960503227, "mis": 0.004, "mse": 0.9442614499856118, "edge_fdr": 0.10344827586206896, "edge_power": 0.9629629629629629}, "oracle": {"ari": 0.9883328960503227, "mis": 0.004, "mse": 0.9185507334129752}, "pooled_lasso": {"mse": 2.6062504098180233}, "full_gmm": {"ari": 0.018610843714242202, "mis": 0.6}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9680511182108626, "size": 313, "ari": 0.9707215731540177, "mis": 0.01}, "spectral": {"ari": 0.6492984938831051, "mis": 0.138}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9764831940128498, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [42], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9819731666485996, "mis": 0.006, "mse": 1.4720889739215004, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 0.9819731666485996, "mis": 0.006, "mse": 1.1675837780662301}, "pooled_lasso": {"mse": 3.0873061345727413}, "full_gmm": {"ari": 0.028515188084941228, "mis": 0.588}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9642857142857143, "size": 280, "ari": 0.8999792995604738, "mis": 0.034}, "spectral": {"ari": 0.5396249632753877, "mis": 0.186}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.894140085632863, "mis": 0.036}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.634}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [43], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9819473549736345, "mis": 0.006, "mse": 1.2502028061403785, "edge_fdr": 0.0, "edge_power": 0.875}, "oracle": {"ari": 0.9819473549736345, "mis": 0.006, "mse": 1.0545235767497954}, "pooled_lasso": {"mse": 2.6530131381926982}, "full_gmm": {"ari": 0.019734707718228214, "mis": 0.584}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9879649763546706, "mis": 0.004}, "spectral": {"ari": 0.7483125986003789, "mis": 0.09}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9879649763546706, "mis": 0.004}, "marginal_screening": {"tpr": 0.1, "fdr": 0.0, "size": 1, "ari": 0.266202639511135, "mis": 0.37}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [44], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9886516564471102, "mis": 0.004, "mse": 1.0992877110914228, "edge_fdr": 0.0, "edge_power": 0.8888888888888888}, "oracle": {"ari": 0.9886516564471102, "mis": 0.004, "mse": 1.0648373545201344}, "pooled_lasso": {"mse": 2.7555302026006503}, "full_gmm": {"ari": 0.017552931878807573, "mis": 0.604}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9543664771780358, "mis": 0.016}, "spectral": {"ari": 0.6143192763464885, "mis": 0.152}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9770670857419116, "mis": 0.008}, "marginal_screening": {"tpr": 0.1, "fdr": 0.0, "size": 1, "ari": 0.22024651651248933, "mis": 0.374}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [45], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 1.0, "mis": 0.0, "mse": 1.2961490902471333, "edge_fdr": 0.2, "edge_power": 0.8888888888888888}, "oracle": {"ari": 1.0, "mis": 0.0, "mse": 1.2227091767762999}, "pooled_lasso": {"mse": 2.8571663517956223}, "full_gmm": {"ari": 0.007611087087915375, "mis": 0.608}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9696969696969697, "size": 330, "ari": 0.9882199660957772, "mis": 0.004}, "spectral": {"ari": 0.7429868095351229, "mis": 0.092}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9882199660957772, "mis": 0.004}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.656}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [46], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9939659602847539, "mis": 0.002, "mse": 1.0273347481543178, "edge_fdr": 0.12903225806451613, "edge_power": 1.0}, "oracle": {"ari": 0.9939659602847539, "mis": 0.002, "mse": 1.0539564899058966}, "pooled_lasso": {"mse": 2.4917190650539367}, "full_gmm": {"ari": 0.00020189943611813042, "mis": 0.622}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9763306010409133, "mis": 0.008}, "spectral": {"ari": 0.7095426059674064, "mis": 0.106}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6774193548387096, "size": 31, "ari": 0.9763306010409133, "mis": 0.008}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.63}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [47], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9650799304943312, "mis": 0.012, "mse": 1.5602765549202742, "edge_fdr": 0.2413793103448276, "edge_power": 0.9166666666666666}, "oracle": {"ari": 0.9656425930501631, "mis": 0.012, "mse": 1.1044269888372475}, "pooled_lasso": {"mse": 3.1009242203286953}, "full_gmm": {"ari": 0.0663039884828592, "mis": 0.544}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.9666666666666667, "size": 300, "ari": 0.8933038573198634, "mis": 0.038}, "spectral": {"ari": 0.590642537010893, "mis": 0.164}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.8995207200198856, "mis": 0.036}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.636}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [48], "res": {"proposed": {"tpr": 0.9, "fdr": 0.0, "size": 9, "ari": 0.9759116233419319, "mis": 0.008, "mse": 1.3145179697651752, "edge_fdr": 0.17391304347826086, "edge_power": 0.7916666666666666}, "oracle": {"ari": 0.9820158446466054, "mis": 0.006, "mse": 0.9926559679194863}, "pooled_lasso": {"mse": 2.6067836176522743}, "full_gmm": {"ari": 0.005898265409250791, "mis": 0.612}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9298033937915814, "mis": 0.024}, "spectral": {"ari": 0.5632514210451561, "mis": 0.172}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9186164486645411, "mis": 0.028}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.65}}}
{"n": 500, "p": 2000, "s0": 10, "K": 3, "seed": 0, "spawn": [49], "res": {"proposed": {"tpr": 1.0, "fdr": 0.0, "size": 10, "ari": 0.9883519476154679, "mis": 0.004, "mse": 1.1511485917369957, "edge_fdr": 0.10344827586206896, "edge_power": 0.9629629629629629}, "oracle": {"ari": 0.9883519476154679, "mis": 0.004, "mse": 1.055889135734762}, "pooled_lasso": {"mse": 2.4120446647223286}, "full_gmm": {"ari": 0.04578170864675952, "mis": 0.566}, "sparse_kmeans": {"tpr": 1.0, "fdr": 0.995, "size": 2000, "ari": 0.9594427330296597, "mis": 0.014}, "spectral": {"ari": 0.5910378403972967, "mis": 0.168}, "penalized_gmm": {"tpr": 1.0, "fdr": 0.6666666666666666, "size": 30, "ari": 0.9594427330296597, "mis": 0.014}, "marginal_screening": {"tpr": 0.0, "fdr": 0.0, "size": 0, "ari": 0.0, "mis": 0.618}}}


==> simulation/summary.json <==
{
 "n200_p500_s5_K2": {
  "proposed": {
   "ari": [
    0.966622983058065,
    0.020198039511505252,
    50
   ],
   "mis": [
    0.0131,
    0.009695243942368896,
    50
   ],
   "tpr": [
    0.7719999999999999,
    0.025561450567251474,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    3.86,
    0.12780725283625738,
    50
   ],
   "mse": [
    1.3090143847218199,
    0.03697453726415519,
    50
   ],
   "edge_fdr": [
    0.03306608357628766,
    0.010713119543518742,
    49
   ],
   "edge_power": [
    0.6215986394557823,
    0.038934607050665156,
    49
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9715525681129901,
    0.004751738800322265,
    50
   ],
   "mis": [
    0.007200000000000001,
    0.00121352917609116,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9900000000000001,
    1.586032892321652e-17,
    50
   ],
   "size": [
    500.0,
    0.0,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9734841234587672,
    0.00433012890830444,
    50
   ],
   "mis": [
    0.0067,
    0.001102964465540435,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.8207199983718337,
    0.0014515569051756988,
    50
   ],
   "size": [
    27.98,
    0.22944476014758688,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.9100050294328328,
    0.014163221267915353,
    50
   ],
   "mis": [
    0.023700000000000002,
    0.0039196261795935465,
    50
   ],
   "tpr": [
    0.612,
    0.030989135686757138,
    50
   ],
   "fdr": [
    0.4103492063492064,
    0.02660273942725108,
    50
   ],
   "size": [
    5.46,
    0.2758437889791382,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.9191388411738732,
    0.006841359319946112,
    50
   ],
   "mis": [
    0.0207,
    0.001795743266046408,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.8500061863759703,
    0.027239719996703975,
    50
   ],
   "mis": [
    0.04479999999999999,
    0.010561733005602474,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.9908634303201554,
    0.0026584771430466915,
    50
   ],
   "mis": [
    0.0023,
    0.0006732498095970388,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0481094237762911,
    0.00990935067003481,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    2.0285756438877702,
    0.02320900302229176,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n200_p500_s5_K3": {
  "proposed": {
   "ari": [
    0.5971355088885937,
    0.051887548418208806,
    50
   ],
   "mis": [
    0.2187,
    0.03624964742967178,
    50
   ],
   "tpr": [
    0.6000000000000001,
    0.05480950312357394,
    50
   ],
   "fdr": [
    0.005,
    0.005,
    50
   ],
   "size": [
    3.02,
    0.27477634690112346,
    50
   ],
   "mse": [
    2.699049288268588,
    0.23209650122987083,
    50
   ],
   "edge_fdr": [
    0.10412035412035411,
    0.022275623169306993,
    37
   ],
   "edge_power": [
    0.5202702702702703,
    0.0339294490644945,
    37
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.702796577114228,
    0.017745280396419177,
    50
   ],
   "mis": [
    0.1128,
    0.007822208049873783,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9895746180133514,
    0.00024247710801486276,
    50
   ],
   "size": [
    487.6,
    7.030661710083387,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.7040899503858274,
    0.019956073725471132,
    50
   ],
   "mis": [
    0.1199,
    0.011508195837253179,
    50
   ],
   "tpr": [
    0.996,
    0.003999999999999999,
    50
   ],
   "fdr": [
    0.8203127880750238,
    0.001670398038216518,
    50
   ],
   "size": [
    27.84,
    0.2946599562137997,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    -2.5254921689169488e-05,
    0.00019281185828189844,
    50
   ],
   "mis": [
    0.6341,
    0.002261884711690585,
    50
   ],
   "tpr": [
    0.0,
    0.0,
    50
   ],
   "fdr": [
    0.06,
    0.033926691677251195,
    50
   ],
   "size": [
    0.06,
    0.033926691677251195,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.4378034695952511,
    0.014380633207844004,
    50
   ],
   "mis": [
    0.2501,
    0.010705224740036703,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.10736545041050441,
    0.012343202113956453,
    50
   ],
   "mis": [
    0.5088000000000001,
    0.010003631993492388,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.8383561025596774,
    0.011248004582926775,
    50
   ],
   "mis": [
    0.057600000000000005,
    0.004403709011869936,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0960616214884806,
    0.01190031213105214,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    3.062205816337961,
    0.1376118489751769,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n200_p500_s10_K2": {
  "proposed": {
   "ari": [
    0.9995999937374339,
    0.0004000062625661682,
    50
   ],
   "mis": [
    0.0001,
    0.0001,
    50
   ],
   "tpr": [
    0.664,
    0.014780019607288643,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    6.64,
    0.14780019607288641,
    50
   ],
   "mse": [
    1.7182369293316677,
    0.02910240017088675,
    50
   ],
   "edge_fdr": [
    0.06389105012634425,
    0.012691076966851091,
    50
   ],
   "edge_power": [
    0.5616309523809524,
    0.024534134147609535,
    50
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9988039445446071,
    0.0008835730333289722,
    50
   ],
   "mis": [
    0.0003,
    0.00022177392423228603,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.98,
    0.0,
    50
   ],
   "size": [
    500.0,
    0.0,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9988039445446071,
    0.0008835730333289722,
    50
   ],
   "mis": [
    0.0003,
    0.00022177392423228603,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.6942067201507429,
    0.0021007541244787613,
    50
   ],
   "size": [
    32.78,
    0.23262477450668426,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.9964157929445127,
    0.0015741626989613357,
    50
   ],
   "mis": [
    0.0009,
    0.00039615498925320134,
    50
   ],
   "tpr": [
    0.662,
    0.02077871752637338,
    50
   ],
   "fdr": [
    0.23846464646464646,
    0.01781560903922481,
    50
   ],
   "size": [
    8.86,
    0.29830815460198334,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.9908116157147908,
    0.001729882614860633,
    50
   ],
   "mis": [
    0.0023,
    0.00043354259729981484,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.994807843612588,
    0.0014874350550594718,
    50
   ],
   "mis": [
    0.0013,
    0.0003727996671628539,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    1.0,
    0.0,
    50
   ],
   "mis": [
    0.0,
    0.0,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.1045793924872074,
    0.010605176800821193,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    2.6866722004771986,
    0.026797144534816634,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n200_p500_s10_K3": {
  "proposed": {
   "ari": [
    0.9607825787709139,
    0.005863221380023072,
    50
   ],
   "mis": [
    0.013800000000000002,
    0.0021785597189380858,
    50
   ],
   "tpr": [
    0.82,
    0.014846149779161804,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    8.2,
    0.14846149779161805,
    50
   ],
   "mse": [
    1.7722633644244457,
    0.06923316569227855,
    50
   ],
   "edge_fdr": [
    0.14188153023447142,
    0.02116967534181041,
    50
   ],
   "edge_power": [
    0.3030925925925926,
    0.017097750807231138,
    50
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.943628190642169,
    0.0049520512999697685,
    50
   ],
   "mis": [
    0.0193,
    0.0017143452370618744,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9795004219409281,
    0.0003504621774711421,
    50
   ],
   "size": [
    492.32,
    5.379738253248886,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9400009686568286,
    0.008798772075021668,
    50
   ],
   "mis": [
    0.023400000000000004,
    0.005599635556654283,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.711196913621137,
    0.002739670291409144,
    50
   ],
   "size": [
    34.78,
    0.33355230902684946,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.0006953295526256774,
    0.0006229156846807128,
    50
   ],
   "mis": [
    0.6335000000000001,
    0.0028221066093054893,
    50
   ],
   "tpr": [
    0.0,
    0.0,
    50
   ],
   "fdr": [
    0.06,
    0.033926691677251195,
    50
   ],
   "size": [
    0.06,
    0.033926691677251195,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.7394906716209755,
    0.01255819383249141,
    50
   ],
   "mis": [
    0.1001,
    0.006908276609566651,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.21150142336290678,
    0.020987992862720045,
    50
   ],
   "mis": [
    0.4416,
    0.013960176596742781,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.9758965979578335,
    0.003532275835109238,
    50
   ],
   "mis": [
    0.0083,
    0.001233958289904683,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.1904296483503212,
    0.0127899243115955,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    3.3301472975144923,
    0.07476050347763775,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n500_p500_s5_K2": {
  "proposed": {
   "ari": [
    0.9909280482846404,
    0.0019079637838299779,
    50
   ],
   "mis": [
    0.0022800000000000003,
    0.0004815281796064505,
    50
   ],
   "tpr": [
    0.92,
    0.013997084244475301,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    4.6,
    0.06998542122237651,
    50
   ],
   "mse": [
    1.1119025402842742,
    0.018436803061333447,
    50
   ],
   "edge_fdr": [
    0.056113275613275615,
    0.012514628276254254,
    50
   ],
   "edge_power": [
    0.895,
    0.019424836242258225,
    50
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9751004768385979,
    0.0029898923830405017,
    50
   ],
   "mis": [
    0.00628,
    0.0007581072025856533,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9748,
    0.007363672553107431,
    50
   ],
   "size": [
    462.0,
    18.409181382768587,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9724202249355841,
    0.003103113433226087,
    50
   ],
   "mis": [
    0.006959999999999999,
    0.0007881572411230476,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.8680987954006725,
    0.0017378109527181088,
    50
   ],
   "size": [
    38.24,
    0.519465973822332,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.9901376752977421,
    0.0020558936090609927,
    50
   ],
   "mis": [
    0.00248,
    0.0005192144773303107,
    50
   ],
   "tpr": [
    0.9719999999999999,
    0.009913915184512838,
    50
   ],
   "fdr": [
    0.10029365079365078,
    0.01784336584765377,
    50
   ],
   "size": [
    5.52,
    0.1377368090650737,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.935575180283089,
    0.004168962410781464,
    50
   ],
   "mis": [
    0.0164,
    0.0010796824930109246,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.9564662915998744,
    0.004184767221644256,
    50
   ],
   "mis": [
    0.011040000000000001,
    0.0010739817199067578,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.9928326702384715,
    0.001652959540678436,
    50
   ],
   "mis": [
    0.0018,
    0.000416986271980755,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0218533055016557,
    0.008347063654571168,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.8969709189100081,
    0.018128521307944193,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n500_p500_s5_K3": {
  "proposed": {
   "ari": [
    0.8192939726509529,
    0.025314725556030284,
    50
   ],
   "mis": [
    0.07552,
    0.016780898762143406,
    50
   ],
   "tpr": [
    0.9279999999999998,
    0.029002462949598903,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    4.64,
    0.1450123147479945,
    50
   ],
   "mse": [
    1.6214193279524154,
    0.11029969270635864,
    50
   ],
   "edge_fdr": [
    0.11788040561018502,
    0.01448810963879412,
    48
   ],
   "edge_power": [
    0.888888888888889,
    0.0184753733010955,
    48
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.7529404401063918,
    0.00998723988754359,
    50
   ],
   "mis": [
    0.09047999999999998,
    0.004097011354733633,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9900000000000001,
    1.586032892321652e-17,
    50
   ],
   "size": [
    500.0,
    0.0,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.7455218724827058,
    0.012144874248851264,
    50
   ],
   "mis": [
    0.09463999999999999,
    0.005666497316397025,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.88148447149723,
    0.0016511890010068215,
    50
   ],
   "size": [
    42.58,
    0.5771782167386006,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.010499148938878546,
    0.007348560321263857,
    50
   ],
   "mis": [
    0.63508,
    0.007969781703921586,
    50
   ],
   "tpr": [
    0.008,
    0.005598833697790121,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    0.04,
    0.027994168488950606,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.5739672310721808,
    0.012107896759772818,
    50
   ],
   "mis": [
    0.17327999999999996,
    0.00833321556379367,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.4453109569938087,
    0.017811274817259578,
    50
   ],
   "mis": [
    0.27576,
    0.014539083428427512,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.8515691753668133,
    0.008467385168456071,
    50
   ],
   "mis": [
    0.05252,
    0.0032095825909552885,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.028629376177175,
    0.007868451811339067,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    2.7415066193468753,
    0.08693583179320377,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n500_p500_s10_K2": {
  "proposed": {
   "ari": [
    0.9998399980686135,
    0.00016000193138648205,
    50
   ],
   "mis": [
    4e-05,
    3.9999999999999996e-05,
    50
   ],
   "tpr": [
    0.8599999999999999,
    0.013702375780893485,
    50
   ],
   "fdr": [
    0.0105,
    0.0045226188909362084,
    50
   ],
   "size": [
    8.7,
    0.14356965173029845,
    50
   ],
   "mse": [
    1.3378666008091329,
    0.03125959354282263,
    50
   ],
   "edge_fdr": [
    0.08482678200488132,
    0.013317655619289076,
    50
   ],
   "edge_power": [
    0.8613095238095237,
    0.016359001196951686,
    50
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9993606342818541,
    0.0003846783601251213,
    50
   ],
   "mis": [
    0.00016,
    9.629885455058696e-05,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.98,
    0.0,
    50
   ],
   "size": [
    500.0,
    0.0,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9992006245907012,
    0.00041158819170280327,
    50
   ],
   "mis": [
    0.0002,
    0.00010301575072754254,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.7619589452931921,
    0.003239193598103485,
    50
   ],
   "size": [
    42.4,
    0.5903993805649094,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.9998399980686135,
    0.00016000193138648205,
    50
   ],
   "mis": [
    4e-05,
    3.9999999999999996e-05,
    50
   ],
   "tpr": [
    0.986,
    0.00572142411271451,
    50
   ],
   "fdr": [
    0.060441558441558435,
    0.009570374162906885,
    50
   ],
   "size": [
    10.56,
    0.14331355661696515,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.9956850864548293,
    0.0008598597255212994,
    50
   ],
   "mis": [
    0.00108,
    0.00021540659228538013,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.9990399846347873,
    0.0003713905570828214,
    50
   ],
   "mis": [
    0.00024,
    9.284615319583956e-05,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.9998399980686135,
    0.00016000193138648205,
    50
   ],
   "mis": [
    4e-05,
    3.9999999999999996e-05,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0488405947299178,
    0.008954541489758636,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    2.5792785269335754,
    0.022926140109492572,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n500_p500_s10_K3": {
  "proposed": {
   "ari": [
    0.9834991488493732,
    0.0022232682221181794,
    50
   ],
   "mis": [
    0.005520000000000001,
    0.0007528124139599752,
    50
   ],
   "tpr": [
    0.982,
    0.005488392203513869,
    50
   ],
   "fdr": [
    0.002,
    0.002,
    50
   ],
   "size": [
    9.84,
    0.05237229365663817,
    50
   ],
   "mse": [
    1.1761531837753985,
    0.022630131681874426,
    50
   ],
   "edge_fdr": [
    0.09404727201278927,
    0.009075699405287295,
    50
   ],
   "edge_power": [
    0.865,
    0.011039514856777203,
    50
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9622115962658694,
    0.0032867994170432593,
    50
   ],
   "mis": [
    0.01276,
    0.0011297679010328103,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.98,
    0.0,
    50
   ],
   "size": [
    500.0,
    0.0,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9589303541739059,
    0.003271121962996103,
    50
   ],
   "mis": [
    0.013879999999999998,
    0.0011290740291341867,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.8105315976348192,
    0.0025165040706617756,
    50
   ],
   "size": [
    53.24,
    0.712890065085746,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.01719754374554553,
    0.009799796048755917,
    50
   ],
   "mis": [
    0.62844,
    0.01009106131025607,
    50
   ],
   "tpr": [
    0.006000000000000001,
    0.0033926691677251195,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    0.06,
    0.033926691677251195,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.8552715144845726,
    0.007971650645640538,
    50
   ],
   "mis": [
    0.05104000000000001,
    0.0030784252534073854,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.814842804920856,
    0.023648937580644243,
    50
   ],
   "mis": [
    0.08907999999999999,
    0.01580412862617402,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.9837393967407492,
    0.0021696315391170604,
    50
   ],
   "mis": [
    0.00544,
    0.0007341022561257931,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0609127422988087,
    0.010319413740343618,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    3.1143689666788306,
    0.0701216836819615,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n200_p2000_s5_K2": {
  "proposed": {
   "ari": [
    0.9756419636798312,
    0.008848162407596095,
    50
   ],
   "mis": [
    0.006400000000000001,
    0.0024745232482485282,
    50
   ],
   "tpr": [
    0.7639999999999999,
    0.025356237408381475,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    3.82,
    0.12678118704190736,
    50
   ],
   "mse": [
    1.337528262258291,
    0.02565075432181078,
    50
   ],
   "edge_fdr": [
    0.060738581146744415,
    0.02369247293992776,
    49
   ],
   "edge_power": [
    0.6904761904761904,
    0.03950231893266776,
    49
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9747413923237441,
    0.004877059001488993,
    50
   ],
   "mis": [
    0.0064,
    0.0012457273918052366,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9974470779336378,
    3.730044402265567e-05,
    50
   ],
   "size": [
    1972.4,
    19.375241933973367,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9770891737268169,
    0.004589281340826257,
    50
   ],
   "mis": [
    0.0058000000000000005,
    0.0011724734016390398,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.8658122078017992,
    0.0017022375281994467,
    50
   ],
   "size": [
    37.56,
    0.4833218389437828,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.8723113081403533,
    0.028025017156718356,
    50
   ],
   "mis": [
    0.0392,
    0.01097154017800377,
    50
   ],
   "tpr": [
    0.624,
    0.030042147264216952,
    50
   ],
   "fdr": [
    0.7204476667123726,
    0.015771765156798397,
    50
   ],
   "size": [
    11.64,
    0.45603437034808625,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.7981551850344191,
    0.00810733931489733,
    50
   ],
   "mis": [
    0.05329999999999999,
    0.002261523777438205,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.016822161106719025,
    0.00434113599077917,
    50
   ],
   "mis": [
    0.44359999999999994,
    0.0065231768897289506,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.9881405470125034,
    0.0035820158842140995,
    50
   ],
   "mis": [
    0.003,
    0.0009147320339189782,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0888174139375266,
    0.010696201482108281,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    2.069789829497603,
    0.024931055564928747,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n200_p2000_s5_K3": {
  "proposed": {
   "ari": [
    0.36813644468078727,
    0.055672811662227616,
    50
   ],
   "mis": [
    0.36760000000000015,
    0.03848859889497095,
    50
   ],
   "tpr": [
    0.36800000000000005,
    0.056959706488581084,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    1.84,
    0.2847985324429055,
    50
   ],
   "mse": [
    3.471612330450161,
    0.24980579454510135,
    50
   ],
   "edge_fdr": [
    0.24499007936507936,
    0.051488530515851526,
    24
   ],
   "edge_power": [
    0.4641203703703704,
    0.04534486840387565,
    24
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.4693307067331004,
    0.023397568955827053,
    50
   ],
   "mis": [
    0.242,
    0.01595785265079515,
    50
   ],
   "tpr": [
    0.9840000000000001,
    0.016,
    50
   ],
   "fdr": [
    0.9958832345400012,
    0.0006571237265176888,
    50
   ],
   "size": [
    1662.08,
    80.57641240918271,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.5315452540641538,
    0.032927094841312926,
    50
   ],
   "mis": [
    0.2473,
    0.02378441008865484,
    50
   ],
   "tpr": [
    0.88,
    0.042761798705987904,
    50
   ],
   "fdr": [
    0.7707032098485648,
    0.03688510250543432,
    50
   ],
   "size": [
    31.8,
    1.8040770154156447,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.00018557869074340458,
    0.0002344548984871125,
    50
   ],
   "mis": [
    0.6272000000000001,
    0.002722393904531191,
    50
   ],
   "tpr": [
    0.0,
    0.0,
    50
   ],
   "fdr": [
    0.12,
    0.04642307659791976,
    50
   ],
   "size": [
    0.12,
    0.04642307659791976,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.16936225895127477,
    0.009001098698897772,
    50
   ],
   "mis": [
    0.45189999999999997,
    0.008364026469082351,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.00679866342394862,
    0.0017250196191883524,
    50
   ],
   "mis": [
    0.6054999999999999,
    0.003820594034376095,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.839363038149893,
    0.00907977359581,
    50
   ],
   "mis": [
    0.05780000000000001,
    0.003496820713453982,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0958437087088466,
    0.010728338658049544,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    2.965410779337316,
    0.11684548797582496,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n200_p2000_s10_K2": {
  "proposed": {
   "ari": [
    0.9984039838959271,
    0.0009597379412393988,
    50
   ],
   "mis": [
    0.0004,
    0.0002407471363764674,
    50
   ],
   "tpr": [
    0.6060000000000001,
    0.01676001071549996,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    6.06,
    0.16760010715499957,
    50
   ],
   "mse": [
    1.8578460880632526,
    0.032438558826611764,
    50
   ],
   "edge_fdr": [
    0.07848412698412698,
    0.016406045700248333,
    50
   ],
   "edge_power": [
    0.49109523809523814,
    0.02907180961523078,
    50
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9976160025232949,
    0.0014607955888007332,
    50
   ],
   "mis": [
    0.0006000000000000001,
    0.00036811710647786065,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9949999999999999,
    1.586032892321652e-17,
    50
   ],
   "size": [
    2000.0,
    0.0,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9992039490527393,
    0.0007960509472606246,
    50
   ],
   "mis": [
    0.0002,
    0.0002,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.7618379206636046,
    0.0026380828913060666,
    50
   ],
   "size": [
    42.24,
    0.46560033662937544,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.9813084145142216,
    0.008009474296562288,
    50
   ],
   "mis": [
    0.004900000000000001,
    0.0021499406731254663,
    50
   ],
   "tpr": [
    0.632,
    0.02293557970330226,
    50
   ],
   "fdr": [
    0.5962242829036477,
    0.013203883087399539,
    50
   ],
   "size": [
    15.76,
    0.42910443046524,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.9530363476284012,
    0.0048926742534413925,
    50
   ],
   "mis": [
    0.0119,
    0.001252670616510736,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.04765879738496433,
    0.00858582658038999,
    50
   ],
   "mis": [
    0.40720000000000006,
    0.009613086318733883,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    1.0,
    0.0,
    50
   ],
   "mis": [
    0.0,
    0.0,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.1358757738868626,
    0.01043032566584041,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    2.7877924074460476,
    0.026674010440877298,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n200_p2000_s10_K3": {
  "proposed": {
   "ari": [
    0.7576539714897872,
    0.05215783485165161,
    50
   ],
   "mis": [
    0.1369,
    0.03373422231358003,
    50
   ],
   "tpr": [
    0.5720000000000001,
    0.04267006789164449,
    50
   ],
   "fdr": [
    0.002857142857142857,
    0.002857142857142857,
    50
   ],
   "size": [
    5.74,
    0.42743659274367996,
    50
   ],
   "mse": [
    2.613242136446195,
    0.17747053140550986,
    50
   ],
   "edge_fdr": [
    0.13009761241468557,
    0.02272129515664512,
    41
   ],
   "edge_power": [
    0.29446380178087495,
    0.02310359379450938,
    41
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.8682046246264327,
    0.019744508665244034,
    50
   ],
   "mis": [
    0.053000000000000005,
    0.01044616910544683,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9784296668500926,
    0.015297222719666806,
    50
   ],
   "size": [
    1884.78,
    59.22935214150193,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9534733855956112,
    0.009138544851174286,
    50
   ],
   "mis": [
    0.019100000000000002,
    0.006319212686687467,
    50
   ],
   "tpr": [
    0.996,
    0.003999999999999999,
    50
   ],
   "fdr": [
    0.7971708709102512,
    0.003493392881339145,
    50
   ],
   "size": [
    49.84,
    0.874752443114447,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.010355214881432206,
    0.007070197913853065,
    50
   ],
   "mis": [
    0.6172000000000001,
    0.008219141421966515,
    50
   ],
   "tpr": [
    0.004,
    0.002799416848895061,
    50
   ],
   "fdr": [
    0.12,
    0.04642307659791978,
    50
   ],
   "size": [
    0.16,
    0.05237229365663817,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.2964761178188579,
    0.011849196816535849,
    50
   ],
   "mis": [
    0.3398000000000001,
    0.009972369992399305,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.013127542774083227,
    0.00244186481220333,
    50
   ],
   "mis": [
    0.5962000000000001,
    0.0049806974349759,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.977290507718194,
    0.003278364830516141,
    50
   ],
   "mis": [
    0.0076,
    0.0011087775949675577,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.1920825041831309,
    0.014064064801741012,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    3.3019272951679586,
    0.07590511671550827,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n500_p2000_s5_K2": {
  "proposed": {
   "ari": [
    0.990336144024188,
    0.0026900387693925445,
    50
   ],
   "mis": [
    0.0024400000000000003,
    0.0006840217206242169,
    50
   ],
   "tpr": [
    0.948,
    0.013773680906507367,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    4.74,
    0.06886840453253686,
    50
   ],
   "mse": [
    1.11446916568384,
    0.01815850722104315,
    50
   ],
   "edge_fdr": [
    0.06019696969696969,
    0.012726975963694698,
    50
   ],
   "edge_power": [
    0.9241666666666666,
    0.018886596166044024,
    50
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9767338284832705,
    0.003574475574078953,
    50
   ],
   "mis": [
    0.005880000000000001,
    0.0009096489567353968,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9966319686159579,
    0.0003363425232434511,
    50
   ],
   "size": [
    1821.74,
    68.96907209845908,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9776662681405469,
    0.003369670998418945,
    50
   ],
   "mis": [
    0.005640000000000001,
    0.0008565521774259063,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.8001538461538459,
    0.00015384615384615334,
    50
   ],
   "size": [
    25.02,
    0.019999999999999993,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.9872329694683224,
    0.0036836722918463863,
    50
   ],
   "mis": [
    0.0032400000000000003,
    0.0009491392448542251,
    50
   ],
   "tpr": [
    0.9680000000000001,
    0.01193177886732634,
    50
   ],
   "fdr": [
    0.363056277056277,
    0.018391290571311364,
    50
   ],
   "size": [
    7.86,
    0.2080227617059131,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.9007989556980484,
    0.005831581899007677,
    50
   ],
   "mis": [
    0.02552,
    0.0015529405944194768,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.18896714268690512,
    0.039692127860488736,
    50
   ],
   "mis": [
    0.3432,
    0.021691115457622697,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.9904858844152038,
    0.002548075191708782,
    50
   ],
   "mis": [
    0.0024,
    0.0006464976285134148,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0418446987986487,
    0.008505098388048474,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.9677090346547013,
    0.018439509932200133,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n500_p2000_s5_K3": {
  "proposed": {
   "ari": [
    0.8225261882728361,
    0.025070844593056082,
    50
   ],
   "mis": [
    0.0748,
    0.01703461062612449,
    50
   ],
   "tpr": [
    0.94,
    0.02871393034605969,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    4.7,
    0.14356965173029845,
    50
   ],
   "mse": [
    1.6215046253882346,
    0.09689379969408993,
    50
   ],
   "edge_fdr": [
    0.08026441151441151,
    0.01229072157344374,
    48
   ],
   "edge_power": [
    0.9241898148148148,
    0.017925510324437913,
    48
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.7267798156429965,
    0.012930688465123427,
    50
   ],
   "mis": [
    0.10239999999999999,
    0.005699982098074287,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9951791173828692,
    0.0006109115128055385,
    50
   ],
   "size": [
    1615.52,
    93.6591703781235,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.7643578656034502,
    0.008106417048424425,
    50
   ],
   "mis": [
    0.0866,
    0.003411026537688666,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.8757409887833506,
    0.010406110361437569,
    50
   ],
   "size": [
    60.18,
    4.895202983012855,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    -5.20750076902616e-05,
    5.2075007690261593e-05,
    50
   ],
   "mis": [
    0.64292,
    0.0020245110268801185,
    50
   ],
   "tpr": [
    0.0,
    0.0,
    50
   ],
   "fdr": [
    0.02,
    0.019999999999999993,
    50
   ],
   "size": [
    0.02,
    0.019999999999999993,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.3386747096450123,
    0.009177876482118628,
    50
   ],
   "mis": [
    0.3120800000000001,
    0.00843916235324868,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.009048807076079145,
    0.001423598685288508,
    50
   ],
   "mis": [
    0.61724,
    0.0032299061716327035,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.8556019254924851,
    0.0075066530459519725,
    50
   ],
   "mis": [
    0.05116,
    0.0028566228098142426,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0354764991730199,
    0.00882413336390258,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    2.697635177230158,
    0.07390220049242358,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n500_p2000_s10_K2": {
  "proposed": {
   "ari": [
    1.0,
    0.0,
    50
   ],
   "mis": [
    0.0,
    0.0,
    50
   ],
   "tpr": [
    0.8419999999999999,
    0.015930973553657884,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    8.42,
    0.15930973553657884,
    50
   ],
   "mse": [
    1.3613302887388434,
    0.03299207538829337,
    50
   ],
   "edge_fdr": [
    0.09156560976526652,
    0.013108445318430403,
    50
   ],
   "edge_power": [
    0.8427936507936507,
    0.021356519647486062,
    50
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9988799975603329,
    0.0003965574711899915,
    50
   ],
   "mis": [
    0.00028000000000000003,
    9.91391518451284e-05,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.9932060824449893,
    0.0008780342790906591,
    50
   ],
   "size": [
    1869.56,
    63.21602845055376,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9988799975603329,
    0.0003965574711899915,
    50
   ],
   "mis": [
    0.00028000000000000003,
    9.91391518451284e-05,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.6668817204301074,
    0.00021505376344086005,
    50
   ],
   "size": [
    30.02,
    0.019999999999999993,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    1.0,
    0.0,
    50
   ],
   "mis": [
    0.0,
    0.0,
    50
   ],
   "tpr": [
    0.98,
    0.006998542122237649,
    50
   ],
   "fdr": [
    0.2061961665785195,
    0.015368345809149612,
    50
   ],
   "size": [
    12.58,
    0.2635549743218593,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.9861420429771379,
    0.0018148418383449106,
    50
   ],
   "mis": [
    0.0034799999999999996,
    0.00046002661857322817,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.6708480187390936,
    0.06462872925221816,
    50
   ],
   "mis": [
    0.14772,
    0.029893853576155968,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    1.0,
    0.0,
    50
   ],
   "mis": [
    0.0,
    0.0,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0444142602935917,
    0.009304815038520351,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    2.626097330873801,
    0.01861064740470094,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 },
 "n500_p2000_s10_K3": {
  "proposed": {
   "ari": [
    0.985299544150923,
    0.0015021338340214388,
    50
   ],
   "mis": [
    0.00492,
    0.000505350959073726,
    50
   ],
   "tpr": [
    0.9760000000000001,
    0.007317856271351825,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    9.76,
    0.07317856271351827,
    50
   ],
   "mse": [
    1.2275617352493937,
    0.027360416994800678,
    50
   ],
   "edge_fdr": [
    0.10355096186313519,
    0.009547716929843663,
    50
   ],
   "edge_power": [
    0.8821428571428571,
    0.01113032837649292,
    50
   ]
  },
  "sparse_kmeans": {
   "ari": [
    0.9591670090750937,
    0.003849383205995016,
    50
   ],
   "mis": [
    0.013840000000000002,
    0.0013190472752277358,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.985562870811346,
    0.0018904484369804382,
    50
   ],
   "size": [
    1424.14,
    114.53000323415839,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "penalized_gmm": {
   "ari": [
    0.9580796187403753,
    0.004229445207428683,
    50
   ],
   "mis": [
    0.014240000000000001,
    0.0014542155470021823,
    50
   ],
   "tpr": [
    1.0,
    0.0,
    50
   ],
   "fdr": [
    0.7010948480501875,
    0.012018487572121511,
    50
   ],
   "size": [
    41.34,
    4.006485558517869,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "marginal_screening": {
   "ari": [
    0.009728983120472486,
    0.006840447463901149,
    50
   ],
   "mis": [
    0.6337999999999999,
    0.007861089917681743,
    50
   ],
   "tpr": [
    0.004,
    0.0027994168488950605,
    50
   ],
   "fdr": [
    0.0,
    0.0,
    50
   ],
   "size": [
    0.04,
    0.027994168488950606,
    50
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "spectral": {
   "ari": [
    0.6202947290312844,
    0.012957277914104202,
    50
   ],
   "mis": [
    0.15036000000000002,
    0.006920113246684535,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "full_gmm": {
   "ari": [
    0.02249381142826004,
    0.0034063275427846235,
    50
   ],
   "mis": [
    0.5912799999999999,
    0.004180327103693868,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    NaN,
    NaN,
    0
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "oracle": {
   "ari": [
    0.9855400458466066,
    0.001339159211001436,
    50
   ],
   "mis": [
    0.0048400000000000006,
    0.0004502697604135294,
    50
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    1.0891634167553255,
    0.01166045114414763,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  },
  "pooled_lasso": {
   "ari": [
    NaN,
    NaN,
    0
   ],
   "mis": [
    NaN,
    NaN,
    0
   ],
   "tpr": [
    NaN,
    NaN,
    0
   ],
   "fdr": [
    NaN,
    NaN,
    0
   ],
   "size": [
    NaN,
    NaN,
    0
   ],
   "mse": [
    3.1050439850519007,
    0.07736279216653613,
    50
   ],
   "edge_fdr": [
    NaN,
    NaN,
    0
   ],
   "edge_power": [
    NaN,
    NaN,
    0
   ]
  }
 }
}
